Simulation of flow in deformable fractures using a quasi-Newton based partitioned coupling approach

We introduce a partitioned coupling approach for iterative coupling of flow processes in deformable fractures embedded in a poro-elastic medium that is enhanced by interface quasi-Newton (IQN) methods. In this scope, a unique computational decomposition into a fracture flow and a poro-elastic domain is developed, where communication and numerical coupling of the individual solvers are realized by consulting the open-source library preCICE. The underlying physical problem is introduced by a brief derivation of the governing equations and interface conditions of fracture flow and poro-elastic domain followed by a detailed discussion of the partitioned coupling scheme. We evaluate the proposed implementation and undertake a convergence study to compare a classical interface quasi-Newton inverse least-squares (IQN-ILS) with the more advanced interface quasi-Newton inverse multi-vector Jacobian (IQN-IMVJ) method. These coupling approaches are verified for an academic test case before the generality of the proposed strategy is demonstrated by simulations of two complex fracture networks. In contrast to the development of specific solvers, we promote the simplicity and computational efficiency of the proposed partitioned coupling approach using preCICE and FEniCS for parallel computations of hydro-mechanical processes in complex, three-dimensional fracture networks.

==> results/testcase-benchmark/nonlinear/non-aggl-si-ils-0_0045-dt-1e-1_QR2_0.01_reuse_8_relax_0.1/p_hd_flow_non_lin_2.5.csv <==
"p","connectivity","offsets","types","vtkValidPointMask","arc_length","Points:0","Points:1","Points:2"
1.98929e+05,161612,0,145,1,0.00000e+00,5.14000e+00,5.00000e+00,5.00000e+00
1.97933e+05,0,1075052544,0,1,2.22015e-03,5.14222e+00,5.00000e+00,5.00000e+00
1.96922e+05,0,1075052544,0,1,4.44031e-03,5.14444e+00,5.00000e+00,5.00000e+00
1.95938e+05,232094,0,0,1,6.65998e-03,5.14666e+00,5.00000e+00,5.00000e+00
1.94945e+05,0,1075073565,208,1,8.88014e-03,5.14888e+00,5.00000e+00,5.00000e+00
1.93990e+05,257237,0,5,1,1.11003e-02,5.15110e+00,5.00000e+00,5.00000e+00
1.93046e+05,0,1075279145,0,1,1.33200e-02,5.15332e+00,5.00000e+00,5.00000e+00
1.92107e+05,257239,2977413842,0,1,1.55401e-02,5.15554e+00,5.00000e+00,5.00000e+00
1.91196e+05,0,1075118165,0,1,1.77603e-02,5.15776e+00,5.00000e+00,5.00000e+00
1.90299e+05,0,1075325011,0,1,1.99800e-02,5.15998e+00,5.00000e+00,5.00000e+00
1.89416e+05,171705,1786337871,5,1,2.22001e-02,5.16220e+00,5.00000e+00,5.00000e+00
1.88535e+05,0,1075083989,0,1,2.44203e-02,5.16442e+00,5.00000e+00,5.00000e+00
1.87683e+05,317568,4061906826,222,1,2.66399e-02,5.16664e+00,5.00000e+00,5.00000e+00
1.86831e+05,317568,4061906826,222,1,2.88601e-02,5.16886e+00,5.00000e+00,5.00000e+00
1.85997e+05,295327,1775389912,0,1,3.10802e-02,5.17108e+00,5.00000e+00,5.00000e+00
1.85176e+05,0,1075084376,0,1,3.32999e-02,5.17330e+00,5.00000e+00,5.00000e+00
1.84364e+05,0,1075084376,0,1,3.55201e-02,5.17552e+00,5.00000e+00,5.00000e+00
1.83565e+05,0,1075038960,0,1,3.77402e-02,5.17774e+00,5.00000e+00,5.00000e+00
1.82774e+05,320256,3143586133,126,1,3.99599e-02,5.17996e+00,5.00000e+00,5.00000e+00
1.81991e+05,0,1075041748,226,1,4.21801e-02,5.18218e+00,5.00000e+00,5.00000e+00
1.81226e+05,0,1075041748,226,1,4.44002e-02,5.18440e+00,5.00000e+00,5.00000e+00
1.80461e+05,0,1075052544,0,1,4.66204e-02,5.18662e+00,5.00000e+00,5.00000e+00
1.79715e+05,223997,0,5,1,4.88400e-02,5.18884e+00,5.00000e+00,5.00000e+00
1.78968e+05,223997,0,5,1,5.10602e-02,5.19106e+00,5.00000e+00,5.00000e+00
1.78237e+05,0,1075052544,0,1,5.32804e-02,5.19328e+00,5.00000e+00,5.00000e+00
1.77513e+05,0,1075052544,0,1,5.55000e-02,5.19550e+00,5.00000e+00,5.00000e+00
1.76797e+05,0,1075175183,162,1,5.77202e-02,5.19772e+00,5.00000e+00,5.00000e+00
1.76090e+05,0,1075148248,0,1,5.99403e-02,5.19994e+00,5.00000e+00,5.00000e+00
1.75391e+05,304388,0,255,1,6.21600e-02,5.20216e+00,5.00000e+00,5.00000e+00
1.74695e+05,201782,0,0,1,6.43802e-02,5.20438e+00,5.00000e+00,5.00000e+00
1.74013e+05,201782,0,0,1,6.66003e-02,5.20660e+00,5.00000e+00,5.00000e+00
1.73336e+05,201784,1174510684,204,1,6.88200e-02,5.20882e+00,5.00000e+00,5.00000e+00
1.72664e+05,294912,3817581586,190,1,7.10402e-02,5.21104e+00,5.00000e+00,5.00000e+00
1.72002e+05,0,1075052544,0,1,7.32603e-02,5.21326e+00,5.00000e+00,5.00000e+00
1.71347e+05,0,1075205910,0,1,7.54800e-02,5.21548e+00,5.00000e+00,5.00000e+00
1.70697e+05,246432,694396175,102,1,7.77001e-02,5.21770e+00,5.00000e+00,5.00000e+00
1.70054e+05,0,1075052544,0,1,7.99203e-02,5.21992e+00,5.00000e+00,5.00000e+00
1.69422e+05,0,1075052544,0,1,8.21400e-02,5.22214e+00,5.00000e+00,5.00000e+00
1.68791e+05,0,1075176714,173,1,8.43601e-02,5.22436e+00,5.00000e+00,5.00000e+00
1.68167e+05,0,1075176714,173,1,8.65803e-02,5.22658e+00,5.00000e+00,5.00000e+00
1.67550e+05,0,1075215829,0,1,8.88000e-02,5.22880e+00,5.00000e+00,5.00000e+00
1.66941e+05,0,1075215829,0,1,9.10201e-02,5.23102e+00,5.00000e+00,5.00000e+00
1.66336e+05,286846,3108453939,0,1,9.32403e-02,5.23324e+00,5.00000e+00,5.00000e+00
1.65738e+05,0,1074683534,0,1,9.54599e-02,5.23546e+00,5.00000e+00,5.00000e+00
1.65145e+05,181952,0,110,1,9.76801e-02,5.23768e+00,5.00000e+00,5.00000e+00
1.64558e+05,0,1075049986,0,1,9.99002e-02,5.23990e+00,5.00000e+00,5.00000e+00
1.63976e+05,251289,1451338358,5,1,1.02120e-01,5.24212e+00,5.00000e+00,5.00000e+00
1.63399e+05,251290,2915069586,0,1,1.04340e-01,5.24434e+00,5.00000e+00,5.00000e+00
1.62830e+05,251288,0,36,1,1.06560e-01,5.24656e+00,5.00000e+00,5.00000e+00
1.62263e+05,317941,688844673,6,1,1.08780e-01,5.24878e+00,5.00000e+00,5.00000e+00
1.61705e+05,169601,0,5,1,1.11000e-01,5.25100e+00,5.00000e+00,5.00000e+00
1.61149e+05,169601,0,5,1,1.13220e-01,5.25322e+00,5.00000e+00,5.00000e+00
1.60598e+05,287921,0,6,1,1.15440e-01,5.25544e+00,5.00000e+00,5.00000e+00
1.60050e+05,287922,3531751763,0,1,1.17660e-01,5.25766e+00,5.00000e+00,5.00000e+00
1.59511e+05,287922,3531751763,0,1,1.19880e-01,5.25988e+00,5.00000e+00,5.00000e+00
1.58976e+05,0,1075199157,0,1,1.22100e-01,5.26210e+00,5.00000e+00,5.00000e+00
1.58444e+05,311936,0,94,1,1.24320e-01,5.26432e+00,5.00000e+00,5.00000e+00
1.57916e+05,231340,1420412334,169,1,1.26540e-01,5.26654e+00,5.00000e+00,5.00000e+00
1.57396e+05,0,1075052544,0,1,1.28760e-01,5.26876e+00,5.00000e+00,5.00000e+00
1.56878e+05,0,1075084611,0,1,1.30980e-01,5.27098e+00,5.00000e+00,5.00000e+00
1.56363e+05,219019,1397975280,0,1,1.33200e-01,5.27320e+00,5.00000e+00,5.00000e+00
1.55857e+05,219020,0,161,1,1.35420e-01,5.27542e+00,5.00000e+00,5.00000e+00
1.55351e+05,0,1075052544,0,1,1.37640e-01,5.27764e+00,5.00000e+00,5.00000e+00
1.54851e+05,299068,686461891,205,1,1.39860e-01,5.27986e+00,5.00000e+00,5.00000e+00
1.54355e+05,0,1074741938,0,1,1.42080e-01,5.28208e+00,5.00000e+00,5.00000e+00
1.53862e+05,0,1075060589,0,1,1.44300e-01,5.28430e+00,5.00000e+00,5.00000e+00
1.53377e+05,0,1075060589,0,1,1.46520e-01,5.28652e+00,5.00000e+00,5.00000e+00
1.52892e+05,251098,936917733,0,1,1.48740e-01,5.28874e+00,5.00000e+00,5.00000e+00
1.52412e+05,211465,1392416577,5,1,1.50960e-01,5.29096e+00,5.00000e+00,5.00000e+00
1.51934e+05,211465,1392416577,5,1,1.53180e-01,5.29318e+00,5.00000e+00,5.00000e+00
1.51463e+05,0,1075052544,0,1,1.55400e-01,5.29540e+00,5.00000e+00,5.00000e+00
1.50995e+05,310339,3282151231,0,1,1.57620e-01,5.29762e+00,5.00000e+00,5.00000e+00
1.50529e+05,283557,2820714012,6,1,1.59840e-01,5.29984e+00,5.00000e+00,5.00000e+00
1.50067e+05,165449,0,5,1,1.62060e-01,5.30206e+00,5.00000e+00,5.00000e+00
1.49611e+05,0,1075202375,143,1,1.64280e-01,5.30428e+00,5.00000e+00,5.00000e+00
1.49156e+05,0,1075286520,0,1,1.66500e-01,5.30650e+00,5.00000e+00,5.00000e+00
1.48706e+05,0,1075286520,0,1,1.68720e-01,5.30872e+00,5.00000e+00,5.00000e+00
1.48258e+05,296588,0,97,1,1.70940e-01,5.31094e+00,5.00000e+00,5.00000e+00
1.47815e+05,296588,0,97,1,1.73160e-01,5.31316e+00,5.00000e+00,5.00000e+00
1.47376e+05,0,1075256954,0,1,1.75380e-01,5.31538e+00,5.00000e+00,5.00000e+00
1.46937e+05,0,1075052544,156,1,1.77600e-01,5.31760e+00,5.00000e+00,5.00000e+00
1.46504e+05,0,1074752963,0,1,1.79820e-01,5.31982e+00,5.00000e+00,5.00000e+00
1.46073e+05,179286,2575307060,0,1,1.82040e-01,5.32204e+00,5.00000e+00,5.00000e+00
1.45647e+05,230324,0,171,1,1.84260e-01,5.32426e+00,5.00000e+00,5.00000e+00
1.45222e+05,0,1075052544,206,1,1.86480e-01,5.32648e+00,5.00000e+00,5.00000e+00
1.44802e+05,230322,3360060409,0,1,1.88700e-01,5.32870e+00,5.00000e+00,5.00000e+00
1.44383e+05,230322,3360060409,0,1,1.90920e-01,5.33092e+00,5.00000e+00,5.00000e+00
1.43969e+05,166598,0,0,1,1.93140e-01,5.33314e+00,5.00000e+00,5.00000e+00
1.43556e+05,0,1075335755,0,1,1.95360e-01,5.33536e+00,5.00000e+00,5.00000e+00
1.43149e+05,166597,3978483212,5,1,1.97580e-01,5.33758e+00,5.00000e+00,5.00000e+00
1.42743e+05,316597,1627472232,6,1,1.99800e-01,5.33980e+00,5.00000e+00,5.00000e+00
1.42339e+05,316597,1627472232,6,1,2.02020e-01,5.34202e+00,5.00000e+00,5.00000e+00
1.41939e+05,202350,972222423,0,1,2.04240e-01,5.34424e+00,5.00000e+00,5.00000e+00
1.41542e+05,0,1075315406,179,1,2.06460e-01,5.34646e+00,5.00000e+00,5.00000e+00
1.41148e+05,273525,2211167632,5,1,2.08680e-01,5.34868e+00,5.00000e+00,5.00000e+00
1.40758e+05,273526,1194589019,0,1,2.10900e-01,5.35090e+00,5.00000e+00,5.00000e+00
1.40368e+05,273526,1194589019,0,1,2.13120e-01,5.35312e+00,5.00000e+00,5.00000e+00
1.39983e+05,203477,0,5,1,2.15340e-01,5.35534e+00,5.00000e+00,5.00000e+00
1.39599e+05,0,1075052544,0,1,2.17560e-01,5.35756e+00,5.00000e+00,5.00000e+00
1.39218e+05,0,1075220576,180,1,2.19780e-01,5.35978e+00,5.00000e+00,5.00000e+00
1.38840e+05,266753,0,5,1,2.22000e-01,5.36200e+00,5.00000e+00,5.00000e+00
1.38464e+05,266751,3304005807,0,1,2.24220e-01,5.36422e+00,5.00000e+00,5.00000e+00
1.38093e+05,266751,3304005807,0,1,2.26440e-01,5.36644e+00,5.00000e+00,5.00000e+00
1.37722e+05,0,1075106818,36,1,2.28660e-01,5.36866e+00,5.00000e+00,5.00000e+00
1.37354e+05,0,1075031669,0,1,2.30880e-01,5.37088e+00,5.00000e+00,5.00000e+00
1.36989e+05,215625,2919838127,5,1,2.33100e-01,5.37310e+00,5.00000e+00,5.00000e+00
1.36626e+05,0,1075052544,0,1,2.35320e-01,5.37532e+00,5.00000e+00,5.00000e+00
1.36265e+05,0,1075052544,249,1,2.37540e-01,5.37754e+00,5.00000e+00,5.00000e+00
1.35908e+05,273968,0,74,1,2.39760e-01,5.37976e+00,5.00000e+00,5.00000e+00
1.35552e+05,273970,2189278411,0,1,2.41980e-01,5.38198e+00,5.00000e+00,5.00000e+00
1.35199e+05,0,1075052544,0,1,2.44200e-01,5.38420e+00,5.00000e+00,5.00000e+00
1.34848e+05,0,1075131871,0,1,2.46420e-01,5.38642e+00,5.00000e+00,5.00000e+00
1.34500e+05,222359,0,0,1,2.48640e-01,5.38864e+00,5.00000e+00,5.00000e+00
1.34154e+05,301757,0,6,1,2.50860e-01,5.39086e+00,5.00000e+00,5.00000e+00
1.33811e+05,301758,1030098417,0,1,2.53080e-01,5.39308e+00,5.00000e+00,5.00000e+00
1.33469e+05,167401,1229492164,5,1,2.55300e-01,5.39530e+00,5.00000e+00,5.00000e+00
1.33130e+05,167402,0,0,1,2.57520e-01,5.39752e+00,5.00000e+00,5.00000e+00
1.32793e+05,280204,4242829845,97,1,2.59740e-01,5.39974e+00,5.00000e+00,5.00000e+00
1.32459e+05,280204,4242829845,97,1,2.61960e-01,5.40196e+00,5.00000e+00,5.00000e+00
1.32126e+05,0,1075052544,0,1,2.64180e-01,5.40418e+00,5.00000e+00,5.00000e+00
1.31795e+05,0,1075052544,0,1,2.66400e-01,5.40640e+00,5.00000e+00,5.00000e+00
1.31466e+05,0,1075120386,0,1,2.68620e-01,5.40862e+00,5.00000e+00,5.00000e+00
1.31141e+05,0,1075120386,0,1,2.70840e-01,5.41084e+00,5.00000e+00,5.00000e+00
1.30816e+05,268787,0,0,1,2.73060e-01,5.41306e+00,5.00000e+00,5.00000e+00
1.30495e+05,0,1075091167,0,1,2.75280e-01,5.41528e+00,5.00000e+00,5.00000e+00
1.30175e+05,0,1075052544,0,1,2.77500e-01,5.41750e+00,5.00000e+00,5.00000e+00
1.29857e+05,206958,2270784125,0,1,2.79720e-01,5.41972e+00,5.00000e+00,5.00000e+00
1.29541e+05,206958,2270784125,0,1,2.81940e-01,5.42194e+00,5.00000e+00,5.00000e+00
1.29226e+05,259321,56358813,5,1,2.84160e-01,5.42416e+00,5.00000e+00,5.00000e+00
1.28916e+05,0,1075028361,0,1,2.86380e-01,5.42638e+00,5.00000e+00,5.00000e+00
1.28606e+05,187975,2754066255,0,1,2.88600e-01,5.42860e+00,5.00000e+00,5.00000e+00
1.28298e+05,230932,3607051264,67,1,2.90820e-01,5.43082e+00,5.00000e+00,5.00000e+00
1.27992e+05,0,1075348997,207,1,2.93040e-01,5.43304e+00,5.00000e+00,5.00000e+00
1.27687e+05,287178,826263696,0,1,2.95260e-01,5.43526e+00,5.00000e+00,5.00000e+00
1.27386e+05,0,1075157974,0,1,2.97480e-01,5.43748e+00,5.00000e+00,5.00000e+00
1.27086e+05,287179,1166556363,0,1,2.99700e-01,5.43970e+00,5.00000e+00,5.00000e+00
1.26788e+05,0,1075187795,0,1,3.01920e-01,5.44192e+00,5.00000e+00,5.00000e+00
1.26491e+05,0,1075187795,0,1,3.04140e-01,5.44414e+00,5.00000e+00,5.00000e+00
1.26196e+05,269261,0,5,1,3.06360e-01,5.44636e+00,5.00000e+00,5.00000e+00
1.25904e+05,0,1074781617,0,1,3.08580e-01,5.44858e+00,5.00000e+00,5.00000e+00
1.25613e+05,269259,3578110488,0,1,3.10800e-01,5.45080e+00,5.00000e+00,5.00000e+00
1.25324e+05,0,1075115971,0,1,3.13020e-01,5.45302e+00,5.00000e+00,5.00000e+00
1.25036e+05,0,1075052544,0,1,3.15240e-01,5.45524e+00,5.00000e+00,5.00000e+00
1.24751e+05,0,1075052544,0,1,3.17460e-01,5.45746e+00,5.00000e+00,5.00000e+00
1.24467e+05,165864,205450663,184,1,3.19680e-01,5.45968e+00,5.00000e+00,5.00000e+00
1.24185e+05,165863,0,0,1,3.21900e-01,5.46190e+00,5.00000e+00,5.00000e+00
1.23905e+05,165863,0,0,1,3.24120e-01,5.46412e+00,5.00000e+00,5.00000e+00
1.23627e+05,211814,0,0,1,3.26340e-01,5.46634e+00,5.00000e+00,5.00000e+00
1.23350e+05,0,1075128245,0,1,3.28560e-01,5.46856e+00,5.00000e+00,5.00000e+00
1.23075e+05,0,1075052544,0,1,3.30780e-01,5.47078e+00,5.00000e+00,5.00000e+00
1.22801e+05,211813,616959808,5,1,3.33000e-01,5.47300e+00,5.00000e+00,5.00000e+00
1.22530e+05,274576,3335769524,226,1,3.35220e-01,5.47522e+00,5.00000e+00,5.00000e+00
1.22260e+05,274577,0,5,1,3.37440e-01,5.47744e+00,5.00000e+00,5.00000e+00
1.21991e+05,0,1075182406,249,1,3.39660e-01,5.47966e+00,5.00000e+00,5.00000e+00
1.21725e+05,171350,0,0,1,3.41880e-01,5.48188e+00,5.00000e+00,5.00000e+00
1.21459e+05,0,1075265205,149,1,3.44100e-01,5.48410e+00,5.00000e+00,5.00000e+00
1.21196e+05,0,1075106253,0,1,3.46320e-01,5.48632e+00,5.00000e+00,5.00000e+00
1.20934e+05,225814,3339620825,0,1,3.48540e-01,5.48854e+00,5.00000e+00,5.00000e+00
1.20674e+05,225815,0,0,1,3.50760e-01,5.49076e+00,5.00000e+00,5.00000e+00
1.20415e+05,0,1075126803,0,1,3.52980e-01,5.49298e+00,5.00000e+00,5.00000e+00
1.20158e+05,0,1075126803,0,1,3.55200e-01,5.49520e+00,5.00000e+00,5.00000e+00
1.19903e+05,224775,3315769470,0,1,3.57420e-01,5.49742e+00,5.00000e+00,5.00000e+00
1.19649e+05,224775,3315769470,0,1,3.59640e-01,5.49964e+00,5.00000e+00,5.00000e+00
1.19396e+05,0,1075052544,0,1,3.61860e-01,5.50186e+00,5.00000e+00,5.00000e+00
1.19145e+05,0,1075262764,199,1,3.64080e-01,5.50408e+00,5.00000e+00,5.00000e+00
1.18896e+05,0,1074938721,0,1,3.66300e-01,5.50630e+00,5.00000e+00,5.00000e+00
1.18648e+05,0,1074938721,0,1,3.68520e-01,5.50852e+00,5.00000e+00,5.00000e+00
1.18402e+05,0,1075052544,0,1,3.70740e-01,5.51074e+00,5.00000e+00,5.00000e+00
1.18157e+05,0,1075052544,0,1,3.72960e-01,5.51296e+00,5.00000e+00,5.00000e+00
1.17913e+05,0,1074804885,8,1,3.75180e-01,5.51518e+00,5.00000e+00,5.00000e+00
1.17671e+05,289272,4177345347,60,1,3.77400e-01,5.51740e+00,5.00000e+00,5.00000e+00
1.17431e+05,183572,0,3,1,3.79620e-01,5.51962e+00,5.00000e+00,5.00000e+00
1.17192e+05,183572,0,3,1,3.81840e-01,5.52184e+00,5.00000e+00,5.00000e+00
1.16955e+05,0,1075100696,0,1,3.84060e-01,5.52406e+00,5.00000e+00,5.00000e+00
1.16718e+05,0,1075296780,0,1,3.86280e-01,5.52628e+00,5.00000e+00,5.00000e+00
1.16484e+05,0,1075129534,0,1,3.88500e-01,5.52850e+00,5.00000e+00,5.00000e+00
1.16250e+05,205238,0,0,1,3.90720e-01,5.53072e+00,5.00000e+00,5.00000e+00
1.16018e+05,0,1075052544,0,1,3.92940e-01,5.53294e+00,5.00000e+00,5.00000e+00
1.15788e+05,0,1075052544,0,1,3.95160e-01,5.53516e+00,5.00000e+00,5.00000e+00
1.15559e+05,308364,1575901474,225,1,3.97380e-01,5.53738e+00,5.00000e+00,5.00000e+00
1.15331e+05,0,1075052544,0,1,3.99600e-01,5.53960e+00,5.00000e+00,5.00000e+00
1.15105e+05,188292,1566829632,159,1,4.01820e-01,5.54182e+00,5.00000e+00,5.00000e+00
1.14880e+05,0,1074959951,0,1,4.04040e-01,5.54404e+00,5.00000e+00,5.00000e+00
1.14657e+05,0,1074959951,0,1,4.06260e-01,5.54626e+00,5.00000e+00,5.00000e+00
1.14434e+05,256838,0,0,1,4.08480e-01,5.54848e+00,5.00000e+00,5.00000e+00
1.14214e+05,0,1075052544,0,1,4.10700e-01,5.55070e+00,5.00000e+00,5.00000e+00
1.13994e+05,222756,1280358334,71,1,4.12920e-01,5.55292e+00,5.00000e+00,5.00000e+00
1.13776e+05,0,1075152662,0,1,4.15140e-01,5.55514e+00,5.00000e+00,5.00000e+00
1.13559e+05,293322,2435201940,0,1,4.17360e-01,5.55736e+00,5.00000e+00,5.00000e+00
1.13344e+05,229863,918394520,0,1,4.19580e-01,5.55958e+00,5.00000e+00,5.00000e+00
1.13129e+05,0,1075128114,206,1,4.21800e-01,5.56180e+00,5.00000e+00,5.00000e+00
1.12916e+05,0,1074857017,0,1,4.24020e-01,5.56402e+00,5.00000e+00,5.00000e+00
1.12705e+05,0,1074857017,0,1,4.26240e-01,5.56624e+00,5.00000e+00,5.00000e+00
1.12494e+05,0,1075052544,0,1,4.28460e-01,5.56846e+00,5.00000e+00,5.00000e+00
1.12285e+05,0,1074985063,0,1,4.30680e-01,5.57068e+00,5.00000e+00,5.00000e+00
1.12077e+05,180734,0,0,1,4.32900e-01,5.57290e+00,5.00000e+00,5.00000e+00
1.11870e+05,0,1075052544,9,1,4.35120e-01,5.57512e+00,5.00000e+00,5.00000e+00
1.11665e+05,0,1074926146,0,1,4.37340e-01,5.57734e+00,5.00000e+00,5.00000e+00
1.11461e+05,0,1075142643,178,1,4.39560e-01,5.57956e+00,5.00000e+00,5.00000e+00
1.11258e+05,0,1075142643,178,1,4.41780e-01,5.58178e+00,5.00000e+00,5.00000e+00
1.11056e+05,201413,0,5,1,4.44000e-01,5.58400e+00,5.00000e+00,5.00000e+00
1.10856e+05,201413,0,5,1,4.46220e-01,5.58622e+00,5.00000e+00,5.00000e+00
1.10657e+05,0,1075052544,0,1,4.48440e-01,5.58844e+00,5.00000e+00,5.00000e+00
1.10459e+05,0,1075099801,213,1,4.50660e-01,5.59066e+00,5.00000e+00,5.00000e+00
1.10263e+05,0,1075099801,213,1,4.52880e-01,5.59288e+00,5.00000e+00,5.00000e+00
1.10067e+05,181155,3858186172,0,1,4.55100e-01,5.59510e+00,5.00000e+00,5.00000e+00
1.09873e+05,302603,0,0,1,4.57320e-01,5.59732e+00,5.00000e+00,5.00000e+00
1.09679e+05,302604,3810672203,65,1,4.59540e-01,5.59954e+00,5.00000e+00,5.00000e+00
1.09488e+05,281020,3581843600,45,1,4.61760e-01,5.60176e+00,5.00000e+00,5.00000e+00
1.09297e+05,0,1075052544,0,1,4.63980e-01,5.60398e+00,5.00000e+00,5.00000e+00
1.09107e+05,0,1074980833,191,1,4.66200e-01,5.60620e+00,5.00000e+00,5.00000e+00
1.08919e+05,318270,1476430272,0,1,4.68420e-01,5.60842e+00,5.00000e+00,5.00000e+00
1.08732e+05,168250,1972990603,0,1,4.70640e-01,5.61064e+00,5.00000e+00,5.00000e+00
1.08546e+05,0,1074796802,0,1,4.72860e-01,5.61286e+00,5.00000e+00,5.00000e+00
1.08361e+05,0,1074796802,0,1,4.75080e-01,5.61508e+00,5.00000e+00,5.00000e+00
1.08177e+05,0,1074799108,0,1,4.77300e-01,5.61730e+00,5.00000e+00,5.00000e+00
1.07994e+05,0,1075215614,202,1,4.79520e-01,5.61952e+00,5.00000e+00,5.00000e+00
1.07813e+05,226336,2603498646,198,1,4.81740e-01,5.62174e+00,5.00000e+00,5.00000e+00
1.07632e+05,0,1075052544,38,1,4.83960e-01,5.62396e+00,5.00000e+00,5.00000e+00
1.07453e+05,178957,3233195757,5,1,4.86180e-01,5.62618e+00,5.00000e+00,5.00000e+00
1.07275e+05,178956,1663095136,129,1,4.88400e-01,5.62840e+00,5.00000e+00,5.00000e+00
1.07098e+05,0,1075053361,0,1,4.90620e-01,5.63062e+00,5.00000e+00,5.00000e+00
1.06922e+05,272974,1130989895,0,1,4.92840e-01,5.63284e+00,5.00000e+00,5.00000e+00
1.06748e+05,272975,0,0,1,4.95060e-01,5.63506e+00,5.00000e+00,5.00000e+00
1.06574e+05,306190,517637666,0,1,4.97280e-01,5.63728e+00,5.00000e+00,5.00000e+00
1.06401e+05,0,1074879037,0,1,4.99500e-01,5.63950e+00,5.00000e+00,5.00000e+00
1.06230e+05,0,1074879037,0,1,5.01720e-01,5.64172e+00,5.00000e+00,5.00000e+00
1.06059e+05,175498,1080480628,0,1,5.03940e-01,5.64394e+00,5.00000e+00,5.00000e+00
1.05890e+05,175498,1080480628,0,1,5.06160e-01,5.64616e+00,5.00000e+00,5.00000e+00
1.05722e+05,238707,4048037313,0,1,5.08380e-01,5.64838e+00,5.00000e+00,5.00000e+00
1.05554e+05,238707,4048037313,0,1,5.10600e-01,5.65060e+00,5.00000e+00,5.00000e+00
1.05388e+05,0,1075366069,214,1,5.12820e-01,5.65282e+00,5.00000e+00,5.00000e+00
1.05223e+05,184736,0,38,1,5.15040e-01,5.65504e+00,5.00000e+00,5.00000e+00
1.05059e+05,184736,0,38,1,5.17260e-01,5.65726e+00,5.00000e+00,5.00000e+00
1.04896e+05,0,1075335619,0,1,5.19480e-01,5.65948e+00,5.00000e+00,5.00000e+00
1.04734e+05,0,1075052544,0,1,5.21700e-01,5.66170e+00,5.00000e+00,5.00000e+00
1.04573e+05,258772,3639974657,115,1,5.23920e-01,5.66392e+00,5.00000e+00,5.00000e+00
1.04413e+05,258770,0,0,1,5.26140e-01,5.66614e+00,5.00000e+00,5.00000e+00
1.04254e+05,223860,4018516902,91,1,5.28360e-01,5.66836e+00,5.00000e+00,5.00000e+00
1.04097e+05,0,1075052544,0,1,5.30580e-01,5.67058e+00,5.00000e+00,5.00000e+00
1.03940e+05,223859,0,0,1,5.32800e-01,5.67280e+00,5.00000e+00,5.00000e+00
1.03784e+05,289849,2101403508,6,1,5.35020e-01,5.67502e+00,5.00000e+00,5.00000e+00
1.03629e+05,289848,3510419534,204,1,5.37240e-01,5.67724e+00,5.00000e+00,5.00000e+00
1.03475e+05,0,1074814165,0,1,5.39460e-01,5.67946e+00,5.00000e+00,5.00000e+00
1.03323e+05,197373,1063597777,5,1,5.41680e-01,5.68168e+00,5.00000e+00,5.00000e+00
1.03171e+05,0,1075208615,0,1,5.43900e-01,5.68390e+00,5.00000e+00,5.00000e+00
1.03020e+05,0,1075167838,248,1,5.46120e-01,5.68612e+00,5.00000e+00,5.00000e+00
1.02870e+05,173624,0,76,1,5.48340e-01,5.68834e+00,5.00000e+00,5.00000e+00
1.02722e+05,0,1075052544,151,1,5.50560e-01,5.69056e+00,5.00000e+00,5.00000e+00
1.02574e+05,0,1075053482,0,1,5.52780e-01,5.69278e+00,5.00000e+00,5.00000e+00
1.02427e+05,0,1074787406,0,1,5.55000e-01,5.69500e+00,5.00000e+00,5.00000e+00
1.02281e+05,294055,2168010057,0,1,5.57220e-01,5.69722e+00,5.00000e+00,5.00000e+00
1.02136e+05,0,1075052544,0,1,5.59440e-01,5.69944e+00,5.00000e+00,5.00000e+00
1.01992e+05,200206,1540974675,0,1,5.61660e-01,5.70166e+00,5.00000e+00,5.00000e+00
1.01849e+05,200207,0,0,1,5.63880e-01,5.70388e+00,5.00000e+00,5.00000e+00
1.01707e+05,307403,0,0,1,5.66100e-01,5.70610e+00,5.00000e+00,5.00000e+00
1.01566e+05,0,1075355026,0,1,5.68320e-01,5.70832e+00,5.00000e+00,5.00000e+00
1.01426e+05,164912,0,202,1,5.70540e-01,5.71054e+00,5.00000e+00,5.00000e+00
1.01287e+05,164913,1611774310,5,1,5.72760e-01,5.71276e+00,5.00000e+00,5.00000e+00
1.01149e+05,0,1075068152,0,1,5.74980e-01,5.71498e+00,5.00000e+00,5.00000e+00
1.01012e+05,0,1075198001,0,1,5.77200e-01,5.71720e+00,5.00000e+00,5.00000e+00
1.00875e+05,0,1075314100,213,1,5.79420e-01,5.71942e+00,5.00000e+00,5.00000e+00
1.00740e+05,236904,261073596,24,1,5.81640e-01,5.72164e+00,5.00000e+00,5.00000e+00
1.00606e+05,236904,261073596,24,1,5.83860e-01,5.72386e+00,5.00000e+00,5.00000e+00
1.00472e+05,184957,2729467002,5,1,5.86080e-01,5.72608e+00,5.00000e+00,5.00000e+00
1.00340e+05,184957,2729467002,5,1,5.88300e-01,5.72830e+00,5.00000e+00,5.00000e+00
1.00208e+05,0,1074866832,0,1,5.90520e-01,5.73052e+00,5.00000e+00,5.00000e+00
1.00077e+05,0,1074866832,0,1,5.92740e-01,5.73274e+00,5.00000e+00,5.00000e+00
9.99471e+04,246393,644724977,5,1,5.94960e-01,5.73496e+00,5.00000e+00,5.00000e+00
9.98182e+04,0,1075052544,0,1,5.97180e-01,5.73718e+00,5.00000e+00,5.00000e+00
9.96901e+04,0,1075206395,0,1,5.99400e-01,5.73940e+00,5.00000e+00,5.00000e+00
9.95630e+04,223683,1890075548,0,1,6.01620e-01,5.74162e+00,5.00000e+00,5.00000e+00
9.94367e+04,0,1075052544,211,1,6.03840e-01,5.74384e+00,5.00000e+00,5.00000e+00
9.93114e+04,0,1074806781,0,1,6.06060e-01,5.74606e+00,5.00000e+00,5.00000e+00
9.91869e+04,235211,0,0,1,6.08280e-01,5.74828e+00,5.00000e+00,5.00000e+00
9.90635e+04,295099,1945223912,0,1,6.10500e-01,5.75050e+00,5.00000e+00,5.00000e+00
9.89408e+04,0,1075055626,0,1,6.12720e-01,5.75272e+00,5.00000e+00,5.00000e+00
9.88187e+04,0,1075052544,0,1,6.14940e-01,5.75494e+00,5.00000e+00,5.00000e+00
9.86979e+04,0,1075367124,182,1,6.17160e-01,5.75716e+00,5.00000e+00,5.00000e+00
9.85780e+04,0,1075066202,0,1,6.19380e-01,5.75938e+00,5.00000e+00,5.00000e+00
9.84589e+04,0,1075261679,0,1,6.21600e-01,5.76160e+00,5.00000e+00,5.00000e+00
9.83404e+04,0,1075016922,255,1,6.23820e-01,5.76382e+00,5.00000e+00,5.00000e+00
9.82228e+04,0,1075016922,255,1,6.26040e-01,5.76604e+00,5.00000e+00,5.00000e+00
9.81065e+04,0,1074871055,26,1,6.28260e-01,5.76826e+00,5.00000e+00,5.00000e+00
9.79908e+04,308099,0,0,1,6.30480e-01,5.77048e+00,5.00000e+00,5.00000e+00
9.78758e+04,0,1075052544,0,1,6.32700e-01,5.77270e+00,5.00000e+00,5.00000e+00
9.77618e+04,0,1075052544,0,1,6.34920e-01,5.77492e+00,5.00000e+00,5.00000e+00
9.76482e+04,0,1075300981,8,1,6.37140e-01,5.77714e+00,5.00000e+00,5.00000e+00
9.75364e+04,289253,0,6,1,6.39360e-01,5.77936e+00,5.00000e+00,5.00000e+00
9.74246e+04,289253,0,6,1,6.41580e-01,5.78158e+00,5.00000e+00,5.00000e+00
9.73140e+04,321206,0,0,1,6.43800e-01,5.78380e+00,5.00000e+00,5.00000e+00
9.72041e+04,0,1075206382,229,1,6.46020e-01,5.78602e+00,5.00000e+00,5.00000e+00
9.70952e+04,253205,0,5,1,6.48240e-01,5.78824e+00,5.00000e+00,5.00000e+00
9.69871e+04,253206,2489148702,0,1,6.50460e-01,5.79046e+00,5.00000e+00,5.00000e+00
9.68796e+04,0,1075052544,0,1,6.52680e-01,5.79268e+00,5.00000e+00,5.00000e+00
9.67734e+04,0,1074872075,0,1,6.54900e-01,5.79490e+00,5.00000e+00,5.00000e+00
9.66673e+04,220605,1530665073,5,1,6.57120e-01,5.79712e+00,5.00000e+00,5.00000e+00
9.65629e+04,220605,1530665073,5,1,6.59340e-01,5.79934e+00,5.00000e+00,5.00000e+00
9.64585e+04,0,1075052544,0,1,6.61560e-01,5.80156e+00,5.00000e+00,5.00000e+00
9.63556e+04,0,1075036607,0,1,6.63780e-01,5.80378e+00,5.00000e+00,5.00000e+00
9.62527e+04,0,1075036607,0,1,6.66000e-01,5.80600e+00,5.00000e+00,5.00000e+00
9.61514e+04,0,1075040455,0,1,6.68220e-01,5.80822e+00,5.00000e+00,5.00000e+00
9.60502e+04,237691,680726815,0,1,6.70440e-01,5.81044e+00,5.00000e+00,5.00000e+00
9.59504e+04,0,1075094827,0,1,6.72660e-01,5.81266e+00,5.00000e+00,5.00000e+00
9.58511e+04,0,1075317827,0,1,6.74880e-01,5.81488e+00,5.00000e+00,5.00000e+00
9.57527e+04,170453,0,5,1,6.77100e-01,5.81710e+00,5.00000e+00,5.00000e+00
9.56550e+04,0,1075223157,148,1,6.79320e-01,5.81932e+00,5.00000e+00,5.00000e+00
9.55583e+04,227734,1970291369,0,1,6.81540e-01,5.82154e+00,5.00000e+00,5.00000e+00
9.54621e+04,0,1074954512,204,1,6.83760e-01,5.82376e+00,5.00000e+00,5.00000e+00
9.53668e+04,227737,318309692,5,1,6.85980e-01,5.82598e+00,5.00000e+00,5.00000e+00
9.52723e+04,0,1075253860,0,1,6.88200e-01,5.82820e+00,5.00000e+00,5.00000e+00
9.51785e+04,180790,2371297209,0,1,6.90420e-01,5.83042e+00,5.00000e+00,5.00000e+00
9.50856e+04,0,1075161021,158,1,6.92640e-01,5.83264e+00,5.00000e+00,5.00000e+00
9.49936e+04,180792,2966781440,76,1,6.94860e-01,5.83486e+00,5.00000e+00,5.00000e+00
9.49019e+04,0,1075253092,225,1,6.97080e-01,5.83708e+00,5.00000e+00,5.00000e+00
9.48113e+04,0,1075253092,225,1,6.99300e-01,5.83930e+00,5.00000e+00,5.00000e+00
9.47215e+04,317383,1363179989,0,1,7.01520e-01,5.84152e+00,5.00000e+00,5.00000e+00
9.46322e+04,0,1075052544,147,1,7.03740e-01,5.84374e+00,5.00000e+00,5.00000e+00
9.45441e+04,0,1075052544,147,1,7.05960e-01,5.84596e+00,5.00000e+00,5.00000e+00
9.44562e+04,169463,0,0,1,7.08180e-01,5.84818e+00,5.00000e+00,5.00000e+00
9.43696e+04,169463,0,0,1,7.10400e-01,5.85040e+00,5.00000e+00,5.00000e+00
9.42833e+04,244698,3085951065,0,1,7.12620e-01,5.85262e+00,5.00000e+00,5.00000e+00
9.41980e+04,244698,3085951065,0,1,7.14840e-01,5.85484e+00,5.00000e+00,5.00000e+00
9.41133e+04,0,1075030399,0,1,7.17060e-01,5.85706e+00,5.00000e+00,5.00000e+00
9.40294e+04,187480,3869533733,212,1,7.19280e-01,5.85928e+00,5.00000e+00,5.00000e+00
9.39464e+04,0,1075052544,0,1,7.21500e-01,5.86150e+00,5.00000e+00,5.00000e+00
9.38637e+04,187481,0,5,1,7.23720e-01,5.86372e+00,5.00000e+00,5.00000e+00
9.37823e+04,0,1075052544,0,1,7.25940e-01,5.86594e+00,5.00000e+00,5.00000e+00
9.37011e+04,0,1075052544,0,1,7.28160e-01,5.86816e+00,5.00000e+00,5.00000e+00
9.36211e+04,254514,3110720334,0,1,7.30380e-01,5.87038e+00,5.00000e+00,5.00000e+00
9.35416e+04,300132,2200225146,215,1,7.32600e-01,5.87260e+00,5.00000e+00,5.00000e+00
9.34630e+04,300132,2200225146,215,1,7.34820e-01,5.87482e+00,5.00000e+00,5.00000e+00
9.33846e+04,225508,3313971040,247,1,7.37040e-01,5.87704e+00,5.00000e+00,5.00000e+00
9.33078e+04,225510,1681015050,0,1,7.39260e-01,5.87926e+00,5.00000e+00,5.00000e+00
9.32310e+04,0,1075171819,0,1,7.41480e-01,5.88148e+00,5.00000e+00,5.00000e+00
9.31548e+04,0,1075225422,0,1,7.43700e-01,5.88370e+00,5.00000e+00,5.00000e+00
9.30798e+04,0,1075225422,0,1,7.45920e-01,5.88592e+00,5.00000e+00,5.00000e+00
9.30051e+04,0,1075052544,161,1,7.48140e-01,5.88814e+00,5.00000e+00,5.00000e+00
9.29313e+04,0,1075052544,161,1,7.50360e-01,5.89036e+00,5.00000e+00,5.00000e+00
9.28584e+04,314232,3610133368,156,1,7.52580e-01,5.89258e+00,5.00000e+00,5.00000e+00
9.27859e+04,314231,0,0,1,7.54800e-01,5.89480e+00,5.00000e+00,5.00000e+00
9.27142e+04,210710,0,0,1,7.57020e-01,5.89702e+00,5.00000e+00,5.00000e+00
9.26433e+04,0,1075308445,0,1,7.59240e-01,5.89924e+00,5.00000e+00,5.00000e+00
9.25729e+04,229538,0,0,1,7.61460e-01,5.90146e+00,5.00000e+00,5.00000e+00
9.25034e+04,229538,0,0,1,7.63680e-01,5.90368e+00,5.00000e+00,5.00000e+00
9.24342e+04,229536,2153559958,230,1,7.65900e-01,5.90590e+00,5.00000e+00,5.00000e+00
9.23664e+04,0,1075052544,0,1,7.68120e-01,5.90812e+00,5.00000e+00,5.00000e+00
9.22985e+04,0,1075052544,0,1,7.70340e-01,5.91034e+00,5.00000e+00,5.00000e+00
9.22319e+04,244092,2732798390,29,1,7.72560e-01,5.91256e+00,5.00000e+00,5.00000e+00
9.21654e+04,244093,1475973903,5,1,7.74780e-01,5.91478e+00,5.00000e+00,5.00000e+00
9.21001e+04,0,1075052544,0,1,7.77000e-01,5.91700e+00,5.00000e+00,5.00000e+00
9.20351e+04,164403,266993699,0,1,7.79220e-01,5.91922e+00,5.00000e+00,5.00000e+00
9.19710e+04,164403,266993699,0,1,7.81440e-01,5.92144e+00,5.00000e+00,5.00000e+00
9.19074e+04,0,1075052544,0,1,7.83660e-01,5.92366e+00,5.00000e+00,5.00000e+00
9.18446e+04,242408,0,120,1,7.85880e-01,5.92588e+00,5.00000e+00,5.00000e+00
9.17824e+04,242409,2707121685,5,1,7.88100e-01,5.92810e+00,5.00000e+00,5.00000e+00
9.17207e+04,242410,2712706277,0,1,7.90320e-01,5.93032e+00,5.00000e+00,5.00000e+00
9.16599e+04,0,1075052544,0,1,7.92540e-01,5.93254e+00,5.00000e+00,5.00000e+00
9.15998e+04,0,1075052544,0,1,7.94760e-01,5.93476e+00,5.00000e+00,5.00000e+00
9.15400e+04,0,1075052544,0,1,7.96980e-01,5.93698e+00,5.00000e+00,5.00000e+00
9.14813e+04,0,1075052544,0,1,7.99200e-01,5.93920e+00,5.00000e+00,5.00000e+00
9.14227e+04,252726,3739924100,0,1,8.01420e-01,5.94142e+00,5.00000e+00,5.00000e+00
9.13653e+04,0,1074983536,0,1,8.03640e-01,5.94364e+00,5.00000e+00,5.00000e+00
9.13082e+04,206017,1340388686,5,1,8.05860e-01,5.94586e+00,5.00000e+00,5.00000e+00
9.12519e+04,0,1075178967,182,1,8.08080e-01,5.94808e+00,5.00000e+00,5.00000e+00
9.11960e+04,0,1074932162,0,1,8.10300e-01,5.95030e+00,5.00000e+00,5.00000e+00
9.11411e+04,0,1075329927,0,1,8.12520e-01,5.95252e+00,5.00000e+00,5.00000e+00
9.10865e+04,0,1075165064,0,1,8.14740e-01,5.95474e+00,5.00000e+00,5.00000e+00
9.10327e+04,256756,3255226686,123,1,8.16960e-01,5.95696e+00,5.00000e+00,5.00000e+00
9.09796e+04,0,1075093254,0,1,8.19180e-01,5.95918e+00,5.00000e+00,5.00000e+00
9.09269e+04,289427,0,0,1,8.21400e-01,5.96140e+00,5.00000e+00,5.00000e+00
9.08750e+04,289427,0,0,1,8.23620e-01,5.96362e+00,5.00000e+00,5.00000e+00
9.08237e+04,219584,0,46,1,8.25840e-01,5.96584e+00,5.00000e+00,5.00000e+00
9.07728e+04,219584,0,46,1,8.28060e-01,5.96806e+00,5.00000e+00,5.00000e+00
9.07228e+04,183361,1437214527,5,1,8.30280e-01,5.97028e+00,5.00000e+00,5.00000e+00
9.06731e+04,0,1075287772,160,1,8.32500e-01,5.97250e+00,5.00000e+00,5.00000e+00
9.06243e+04,183360,3414469213,206,1,8.34720e-01,5.97472e+00,5.00000e+00,5.00000e+00
9.05760e+04,0,1075052544,0,1,8.36940e-01,5.97694e+00,5.00000e+00,5.00000e+00
9.05284e+04,0,1074887023,0,1,8.39160e-01,5.97916e+00,5.00000e+00,5.00000e+00
9.04811e+04,229218,766254470,0,1,8.41380e-01,5.98138e+00,5.00000e+00,5.00000e+00
9.04348e+04,0,1075059698,0,1,8.43600e-01,5.98360e+00,5.00000e+00,5.00000e+00
9.03886e+04,0,1075059698,0,1,8.45820e-01,5.98582e+00,5.00000e+00,5.00000e+00
9.03434e+04,210329,0,5,1,8.48040e-01,5.98804e+00,5.00000e+00,5.00000e+00
9.02987e+04,210330,3276125893,0,1,8.50260e-01,5.99026e+00,5.00000e+00,5.00000e+00
9.02545e+04,0,1075167668,0,1,8.52480e-01,5.99248e+00,5.00000e+00,5.00000e+00
9.02110e+04,277570,454288801,0,1,8.54700e-01,5.99470e+00,5.00000e+00,5.00000e+00
9.01680e+04,277570,454288801,0,1,8.56920e-01,5.99692e+00,5.00000e+00,5.00000e+00
9.01256e+04,177794,0,0,1,8.59140e-01,5.99914e+00,5.00000e+00,5.00000e+00
9.00837e+04,0,1075115555,0,1,8.61360e-01,6.00136e+00,5.00000e+00,5.00000e+00
9.00426e+04,0,1075052544,0,1,8.63580e-01,6.00358e+00,5.00000e+00,5.00000e+00
9.00018e+04,0,1074935339,0,1,8.65800e-01,6.00580e+00,5.00000e+00,5.00000e+00
8.99617e+04,296900,0,175,1,8.68020e-01,6.00802e+00,5.00000e+00,5.00000e+00
8.99222e+04,296900,0,175,1,8.70240e-01,6.01024e+00,5.00000e+00,5.00000e+00
8.98832e+04,201972,960696149,251,1,8.72460e-01,6.01246e+00,5.00000e+00,5.00000e+00
8.98447e+04,0,1074798196,0,1,8.74680e-01,6.01468e+00,5.00000e+00,5.00000e+00
8.98070e+04,0,1074898802,0,1,8.76900e-01,6.01690e+00,5.00000e+00,5.00000e+00
8.97695e+04,264867,2640732077,0,1,8.79120e-01,6.01912e+00,5.00000e+00,5.00000e+00
8.97328e+04,0,1075322759,0,1,8.81340e-01,6.02134e+00,5.00000e+00,5.00000e+00
8.96966e+04,0,1075052544,0,1,8.83560e-01,6.02356e+00,5.00000e+00,5.00000e+00
8.96608e+04,241997,0,5,1,8.85780e-01,6.02578e+00,5.00000e+00,5.00000e+00
8.96257e+04,241999,3361426273,0,1,8.88000e-01,6.02800e+00,5.00000e+00,5.00000e+00
8.95912e+04,260887,2129386706,0,1,8.90220e-01,6.03022e+00,5.00000e+00,5.00000e+00
8.95571e+04,0,1074879795,0,1,8.92440e-01,6.03244e+00,5.00000e+00,5.00000e+00
8.95237e+04,308038,4234554055,0,1,8.94660e-01,6.03466e+00,5.00000e+00,5.00000e+00
8.94907e+04,0,1074954996,147,1,8.96880e-01,6.03688e+00,5.00000e+00,5.00000e+00
8.94583e+04,0,1075169947,0,1,8.99100e-01,6.03910e+00,5.00000e+00,5.00000e+00
8.94264e+04,309656,0,36,1,9.01320e-01,6.04132e+00,5.00000e+00,5.00000e+00
8.93948e+04,206026,4097435552,0,1,9.03540e-01,6.04354e+00,5.00000e+00,5.00000e+00
8.93641e+04,206026,4097435552,0,1,9.05760e-01,6.04576e+00,5.00000e+00,5.00000e+00
8.93336e+04,0,1075052544,0,1,9.07980e-01,6.04798e+00,5.00000e+00,5.00000e+00
8.93038e+04,0,1075005440,0,1,9.10200e-01,6.05020e+00,5.00000e+00,5.00000e+00
8.92744e+04,178767,2486944910,0,1,9.12420e-01,6.05242e+00,5.00000e+00,5.00000e+00
8.92457e+04,0,1075052544,0,1,9.14640e-01,6.05464e+00,5.00000e+00,5.00000e+00
8.92172e+04,0,1075157281,0,1,9.16860e-01,6.05686e+00,5.00000e+00,5.00000e+00
8.91896e+04,271726,49506288,0,1,9.19080e-01,6.05908e+00,5.00000e+00,5.00000e+00
8.91621e+04,0,1075052544,0,1,9.21300e-01,6.06130e+00,5.00000e+00,5.00000e+00
8.91354e+04,271727,0,0,1,9.23520e-01,6.06352e+00,5.00000e+00,5.00000e+00
8.91091e+04,0,1075052544,0,1,9.25740e-01,6.06574e+00,5.00000e+00,5.00000e+00
8.90833e+04,0,1075136471,0,1,9.27960e-01,6.06796e+00,5.00000e+00,5.00000e+00
8.90579e+04,0,1075052544,0,1,9.30180e-01,6.07018e+00,5.00000e+00,5.00000e+00
8.90331e+04,0,1075052544,0,1,9.32400e-01,6.07240e+00,5.00000e+00,5.00000e+00
8.90087e+04,0,1075092824,0,1,9.34620e-01,6.07462e+00,5.00000e+00,5.00000e+00
8.89847e+04,0,1075092824,0,1,9.36840e-01,6.07684e+00,5.00000e+00,5.00000e+00
8.89614e+04,0,1075005010,0,1,9.39060e-01,6.07906e+00,5.00000e+00,5.00000e+00
8.89384e+04,0,1075005010,0,1,9.41280e-01,6.08128e+00,5.00000e+00,5.00000e+00
8.89160e+04,282144,4282955790,70,1,9.43500e-01,6.08350e+00,5.00000e+00,5.00000e+00
8.88940e+04,303161,0,6,1,9.45720e-01,6.08572e+00,5.00000e+00,5.00000e+00
8.88724e+04,303161,0,6,1,9.47940e-01,6.08794e+00,5.00000e+00,5.00000e+00
8.88514e+04,201802,278335445,0,1,9.50160e-01,6.09016e+00,5.00000e+00,5.00000e+00
8.88307e+04,0,1074914843,178,1,9.52380e-01,6.09238e+00,5.00000e+00,5.00000e+00
8.88105e+04,0,1075361403,19,1,9.54600e-01,6.09460e+00,5.00000e+00,5.00000e+00
8.87909e+04,300301,3228737080,6,1,9.56820e-01,6.09682e+00,5.00000e+00,5.00000e+00
8.87716e+04,300300,3091897402,1,1,9.59040e-01,6.09904e+00,5.00000e+00,5.00000e+00
8.87527e+04,300300,3091897402,1,1,9.61260e-01,6.10126e+00,5.00000e+00,5.00000e+00
8.87344e+04,0,1075052544,0,1,9.63480e-01,6.10348e+00,5.00000e+00,5.00000e+00
8.87165e+04,0,1075052544,0,1,9.65700e-01,6.10570e+00,5.00000e+00,5.00000e+00
8.86989e+04,0,1074998950,0,1,9.67920e-01,6.10792e+00,5.00000e+00,5.00000e+00
8.86818e+04,183752,0,48,1,9.70140e-01,6.11014e+00,5.00000e+00,5.00000e+00
8.86652e+04,0,1074847735,0,1,9.72360e-01,6.11236e+00,5.00000e+00,5.00000e+00
8.86489e+04,310409,0,6,1,9.74580e-01,6.11458e+00,5.00000e+00,5.00000e+00
8.86331e+04,256101,2722958858,5,1,9.76800e-01,6.11680e+00,5.00000e+00,5.00000e+00
8.86177e+04,0,1075052544,231,1,9.79020e-01,6.11902e+00,5.00000e+00,5.00000e+00
8.86027e+04,0,1075052544,0,1,9.81240e-01,6.12124e+00,5.00000e+00,5.00000e+00
8.85881e+04,237346,997322118,0,1,9.83460e-01,6.12346e+00,5.00000e+00,5.00000e+00
8.85740e+04,0,1074890739,0,1,9.85680e-01,6.12568e+00,5.00000e+00,5.00000e+00
8.85602e+04,298802,0,0,1,9.87900e-01,6.12790e+00,5.00000e+00,5.00000e+00
8.85468e+04,0,1075197333,0,1,9.90120e-01,6.13012e+00,5.00000e+00,5.00000e+00
8.85338e+04,0,1075170442,0,1,9.92340e-01,6.13234e+00,5.00000e+00,5.00000e+00
8.85212e+04,0,1075316478,0,1,9.94560e-01,6.13456e+00,5.00000e+00,5.00000e+00
8.85091e+04,202375,3322744888,0,1,9.96780e-01,6.13678e+00,5.00000e+00,5.00000e+00
8.84972e+04,0,1074837180,0,1,9.99000e-01,6.13900e+00,5.00000e+00,5.00000e+00
8.84858e+04,0,1074837180,0,1,1.00122e+00,6.14122e+00,5.00000e+00,5.00000e+00
8.84746e+04,0,1075356851,0,1,1.00344e+00,6.14344e+00,5.00000e+00,5.00000e+00
8.84640e+04,174571,2099776440,0,1,1.00566e+00,6.14566e+00,5.00000e+00,5.00000e+00
8.84536e+04,0,1075052544,0,1,1.00788e+00,6.14788e+00,5.00000e+00,5.00000e+00
8.84436e+04,279743,0,0,1,1.01010e+00,6.15010e+00,5.00000e+00,5.00000e+00
8.84340e+04,322339,1092216395,0,1,1.01232e+00,6.15232e+00,5.00000e+00,5.00000e+00
8.84247e+04,0,1075052544,0,1,1.01454e+00,6.15454e+00,5.00000e+00,5.00000e+00
8.84158e+04,208914,66485022,0,1,1.01676e+00,6.15676e+00,5.00000e+00,5.00000e+00
8.84072e+04,0,1074917262,0,1,1.01898e+00,6.15898e+00,5.00000e+00,5.00000e+00
8.83990e+04,0,1075001646,0,1,1.02120e+00,6.16120e+00,5.00000e+00,5.00000e+00
8.83911e+04,0,1075001646,0,1,1.02342e+00,6.16342e+00,5.00000e+00,5.00000e+00
8.83834e+04,0,1075052544,0,1,1.02564e+00,6.16564e+00,5.00000e+00,5.00000e+00
8.83762e+04,0,1075052544,0,1,1.02786e+00,6.16786e+00,5.00000e+00,5.00000e+00
8.83692e+04,0,1075052544,195,1,1.03008e+00,6.17008e+00,5.00000e+00,5.00000e+00
8.83626e+04,0,1075052544,195,1,1.03230e+00,6.17230e+00,5.00000e+00,5.00000e+00
8.83563e+04,219238,2073503979,0,1,1.03452e+00,6.17452e+00,5.00000e+00,5.00000e+00
8.83502e+04,219238,2073503979,0,1,1.03674e+00,6.17674e+00,5.00000e+00,5.00000e+00
8.83445e+04,293078,0,0,1,1.03896e+00,6.17896e+00,5.00000e+00,5.00000e+00
8.83390e+04,0,1075052544,0,1,1.04118e+00,6.18118e+00,5.00000e+00,5.00000e+00
8.83339e+04,0,1075067713,0,1,1.04340e+00,6.18340e+00,5.00000e+00,5.00000e+00
8.83290e+04,211954,3283750887,0,1,1.04562e+00,6.18562e+00,5.00000e+00,5.00000e+00
8.83245e+04,211955,0,0,1,1.04784e+00,6.18784e+00,5.00000e+00,5.00000e+00
8.83201e+04,296744,0,136,1,1.05006e+00,6.19006e+00,5.00000e+00,5.00000e+00
8.83162e+04,0,1075052544,0,1,1.05228e+00,6.19228e+00,5.00000e+00,5.00000e+00
8.83123e+04,0,1075052463,0,1,1.05450e+00,6.19450e+00,5.00000e+00,5.00000e+00
8.83088e+04,164064,3970633616,246,1,1.05672e+00,6.19672e+00,5.00000e+00,5.00000e+00
8.83055e+04,164064,3970633616,246,1,1.05894e+00,6.19894e+00,5.00000e+00,5.00000e+00
8.83024e+04,219457,350060301,5,1,1.06116e+00,6.20116e+00,5.00000e+00,5.00000e+00
8.82996e+04,0,1075134296,0,1,1.06338e+00,6.20338e+00,5.00000e+00,5.00000e+00
8.82970e+04,0,1075165275,0,1,1.06560e+00,6.20560e+00,5.00000e+00,5.00000e+00
8.82946e+04,219459,2261463841,0,1,1.06782e+00,6.20782e+00,5.00000e+00,5.00000e+00
8.82925e+04,254077,3687623056,5,1,1.07004e+00,6.21004e+00,5.00000e+00,5.00000e+00
8.82905e+04,254079,3623666084,0,1,1.07226e+00,6.21226e+00,5.00000e+00,5.00000e+00
8.82888e+04,254079,3623666084,0,1,1.07448e+00,6.21448e+00,5.00000e+00,5.00000e+00
8.82872e+04,198394,2584731076,0,1,1.07670e+00,6.21670e+00,5.00000e+00,5.00000e+00
8.82858e+04,198394,2584731076,0,1,1.07892e+00,6.21892e+00,5.00000e+00,5.00000e+00
8.82846e+04,0,1075262767,0,1,1.08114e+00,6.22114e+00,5.00000e+00,5.00000e+00
8.82835e+04,0,1075052544,175,1,1.08336e+00,6.22336e+00,5.00000e+00,5.00000e+00
8.82826e+04,0,1075052544,0,1,1.08558e+00,6.22558e+00,5.00000e+00,5.00000e+00
8.82818e+04,232055,0,0,1,1.08780e+00,6.22780e+00,5.00000e+00,5.00000e+00
8.82812e+04,0,1074975693,0,1,1.09002e+00,6.23002e+00,5.00000e+00,5.00000e+00
8.82807e+04,249175,2269023730,0,1,1.09224e+00,6.23224e+00,5.00000e+00,5.00000e+00
8.82803e+04,0,1075060687,0,1,1.09446e+00,6.23446e+00,5.00000e+00,5.00000e+00
8.82800e+04,0,1075060687,0,1,1.09668e+00,6.23668e+00,5.00000e+00,5.00000e+00
8.82798e+04,0,1075079009,0,1,1.09890e+00,6.23890e+00,5.00000e+00,5.00000e+00
8.82797e+04,0,1075079009,0,1,1.10112e+00,6.24112e+00,5.00000e+00,5.00000e+00
8.82796e+04,0,1075052544,0,1,1.10334e+00,6.24334e+00,5.00000e+00,5.00000e+00
8.82796e+04,238399,1578482690,0,1,1.10556e+00,6.24556e+00,5.00000e+00,5.00000e+00
8.82796e+04,161512,1938351019,120,1,1.10778e+00,6.24778e+00,5.00000e+00,5.00000e+00
8.82796e+04,161511,3764281090,0,1,1.11000e+00,6.25000e+00,5.00000e+00,5.00000e+00


==> results/testcase-benchmark/nonlinear/non-aggl-si-ils-0_0175-dt-1e-1_QR2_0.01_reuse_8_relax_0.1/p_hd_flow_non_lin_2.5.csv <==
"p","connectivity","offsets","types","vtkValidPointMask","arc_length","Points:0","Points:1","Points:2"
1.98974e+05,7,4126905456,0,1,0.00000e+00,5.14000e+00,5.00000e+00,5.00000e+00
1.98012e+05,7,4126905456,0,1,2.22015e-03,5.14222e+00,5.00000e+00,5.00000e+00
1.97049e+05,7,4126905456,0,1,4.44031e-03,5.14444e+00,5.00000e+00,5.00000e+00
1.96107e+05,43,4187171824,7,1,6.65998e-03,5.14666e+00,5.00000e+00,5.00000e+00
1.95178e+05,0,22089,0,1,8.88014e-03,5.14888e+00,5.00000e+00,5.00000e+00
1.94246e+05,0,22089,0,1,1.11003e-02,5.15110e+00,5.00000e+00,5.00000e+00
1.93315e+05,0,22089,0,1,1.33200e-02,5.15332e+00,5.00000e+00,5.00000e+00
1.92382e+05,0,22089,0,1,1.55401e-02,5.15554e+00,5.00000e+00,5.00000e+00
1.91430e+05,0,22089,0,1,1.77603e-02,5.15776e+00,5.00000e+00,5.00000e+00
1.90555e+05,8237,4197611120,5,1,1.99800e-02,5.15998e+00,5.00000e+00,5.00000e+00
1.89689e+05,8237,4197611120,5,1,2.22001e-02,5.16220e+00,5.00000e+00,5.00000e+00
1.88823e+05,8237,4197611120,5,1,2.44203e-02,5.16442e+00,5.00000e+00,5.00000e+00
1.87957e+05,8237,4197611120,5,1,2.66399e-02,5.16664e+00,5.00000e+00,5.00000e+00
1.87092e+05,8237,4197611120,5,1,2.88601e-02,5.16886e+00,5.00000e+00,5.00000e+00
1.86236e+05,0,22089,0,1,3.10802e-02,5.17108e+00,5.00000e+00,5.00000e+00
1.85426e+05,0,22089,0,1,3.32999e-02,5.17330e+00,5.00000e+00,5.00000e+00
1.84635e+05,2435,4195744032,7,1,3.55201e-02,5.17552e+00,5.00000e+00,5.00000e+00
1.83883e+05,2435,4195744032,7,1,3.77402e-02,5.17774e+00,5.00000e+00,5.00000e+00
1.83131e+05,2435,4195744032,7,1,3.99599e-02,5.17996e+00,5.00000e+00,5.00000e+00
1.82378e+05,2435,4195744032,7,1,4.21801e-02,5.18218e+00,5.00000e+00,5.00000e+00
1.81608e+05,7946,5,6,1,4.44002e-02,5.18440e+00,5.00000e+00,5.00000e+00
1.80834e+05,7946,5,6,1,4.66204e-02,5.18662e+00,5.00000e+00,5.00000e+00
1.80061e+05,7946,5,6,1,4.88400e-02,5.18884e+00,5.00000e+00,5.00000e+00
1.79327e+05,7947,4197532816,7,1,5.10602e-02,5.19106e+00,5.00000e+00,5.00000e+00
1.78621e+05,7947,4197532816,7,1,5.32804e-02,5.19328e+00,5.00000e+00,5.00000e+00
1.77914e+05,0,0,0,1,5.55000e-02,5.19550e+00,5.00000e+00,5.00000e+00
1.77203e+05,0,0,0,1,5.77202e-02,5.19772e+00,5.00000e+00,5.00000e+00
1.76491e+05,0,0,0,1,5.99403e-02,5.19994e+00,5.00000e+00,5.00000e+00
1.75803e+05,6374,5,6,1,6.21600e-02,5.20216e+00,5.00000e+00,5.00000e+00
1.75134e+05,6374,5,6,1,6.43802e-02,5.20438e+00,5.00000e+00,5.00000e+00
1.74466e+05,6374,5,6,1,6.66003e-02,5.20660e+00,5.00000e+00,5.00000e+00
1.73798e+05,6374,5,6,1,6.88200e-02,5.20882e+00,5.00000e+00,5.00000e+00
1.73132e+05,0,22089,0,1,7.10402e-02,5.21104e+00,5.00000e+00,5.00000e+00
1.72472e+05,0,22089,0,1,7.32603e-02,5.21326e+00,5.00000e+00,5.00000e+00
1.71842e+05,0,0,0,1,7.54800e-02,5.21548e+00,5.00000e+00,5.00000e+00
1.71214e+05,0,0,0,1,7.77001e-02,5.21770e+00,5.00000e+00,5.00000e+00
1.70585e+05,0,0,0,1,7.99203e-02,5.21992e+00,5.00000e+00,5.00000e+00
1.69957e+05,0,0,0,1,8.21400e-02,5.22214e+00,5.00000e+00,5.00000e+00
1.69329e+05,0,0,0,1,8.43601e-02,5.22436e+00,5.00000e+00,5.00000e+00
1.68710e+05,0,22089,0,1,8.65803e-02,5.22658e+00,5.00000e+00,5.00000e+00
1.68114e+05,8450,6,8,1,8.88000e-02,5.22880e+00,5.00000e+00,5.00000e+00
1.67515e+05,8450,6,8,1,9.10201e-02,5.23102e+00,5.00000e+00,5.00000e+00
1.66916e+05,8450,6,8,1,9.32403e-02,5.23324e+00,5.00000e+00,5.00000e+00
1.66318e+05,8450,6,8,1,9.54599e-02,5.23546e+00,5.00000e+00,5.00000e+00
1.65719e+05,8450,6,8,1,9.76801e-02,5.23768e+00,5.00000e+00,5.00000e+00
1.65138e+05,0,0,0,1,9.99002e-02,5.23990e+00,5.00000e+00,5.00000e+00
1.64575e+05,3126,6,5,1,1.02120e-01,5.24212e+00,5.00000e+00,5.00000e+00
1.64017e+05,3126,6,5,1,1.04340e-01,5.24434e+00,5.00000e+00,5.00000e+00
1.63460e+05,3126,6,5,1,1.06560e-01,5.24656e+00,5.00000e+00,5.00000e+00
1.62903e+05,3126,6,5,1,1.08780e-01,5.24878e+00,5.00000e+00,5.00000e+00
1.62346e+05,3126,6,5,1,1.11000e-01,5.25100e+00,5.00000e+00,5.00000e+00
1.61788e+05,3125,4170880272,6,1,1.13220e-01,5.25322e+00,5.00000e+00,5.00000e+00
1.61235e+05,3125,4170880272,6,1,1.15440e-01,5.25544e+00,5.00000e+00,5.00000e+00
1.60707e+05,0,0,0,1,1.17660e-01,5.25766e+00,5.00000e+00,5.00000e+00
1.60186e+05,0,0,0,1,1.19880e-01,5.25988e+00,5.00000e+00,5.00000e+00
1.59660e+05,6308,8,7,1,1.22100e-01,5.26210e+00,5.00000e+00,5.00000e+00
1.59130e+05,6308,8,7,1,1.24320e-01,5.26432e+00,5.00000e+00,5.00000e+00
1.58599e+05,6308,8,7,1,1.26540e-01,5.26654e+00,5.00000e+00,5.00000e+00
1.58080e+05,0,0,0,1,1.28760e-01,5.26876e+00,5.00000e+00,5.00000e+00
1.57582e+05,0,0,0,1,1.30980e-01,5.27098e+00,5.00000e+00,5.00000e+00
1.57083e+05,0,0,0,1,1.33200e-01,5.27320e+00,5.00000e+00,5.00000e+00
1.56585e+05,0,0,0,1,1.35420e-01,5.27542e+00,5.00000e+00,5.00000e+00
1.56081e+05,0,0,0,1,1.37640e-01,5.27764e+00,5.00000e+00,5.00000e+00
1.55578e+05,8928,7,5,1,1.39860e-01,5.27986e+00,5.00000e+00,5.00000e+00
1.55101e+05,8928,7,5,1,1.42080e-01,5.28208e+00,5.00000e+00,5.00000e+00
1.54621e+05,2553,4196207904,8,1,1.44300e-01,5.28430e+00,5.00000e+00,5.00000e+00
1.54140e+05,2553,4196207904,8,1,1.46520e-01,5.28652e+00,5.00000e+00,5.00000e+00
1.53659e+05,2553,4196207904,8,1,1.48740e-01,5.28874e+00,5.00000e+00,5.00000e+00
1.53178e+05,2553,4196207904,8,1,1.50960e-01,5.29096e+00,5.00000e+00,5.00000e+00
1.52698e+05,2553,4196207904,8,1,1.53180e-01,5.29318e+00,5.00000e+00,5.00000e+00
1.52244e+05,2551,4196207840,7,1,1.55400e-01,5.29540e+00,5.00000e+00,5.00000e+00
1.51792e+05,2551,4196207840,7,1,1.57620e-01,5.29762e+00,5.00000e+00,5.00000e+00
1.51341e+05,2551,4196207840,7,1,1.59840e-01,5.29984e+00,5.00000e+00,5.00000e+00
1.50885e+05,0,22089,0,1,1.62060e-01,5.30206e+00,5.00000e+00,5.00000e+00
1.50427e+05,0,22089,0,1,1.64280e-01,5.30428e+00,5.00000e+00,5.00000e+00
1.49969e+05,0,22089,0,1,1.66500e-01,5.30650e+00,5.00000e+00,5.00000e+00
1.49519e+05,0,22089,0,1,1.68720e-01,5.30872e+00,5.00000e+00,5.00000e+00
1.49080e+05,0,22089,0,1,1.70940e-01,5.31094e+00,5.00000e+00,5.00000e+00
1.48653e+05,5621,4196343488,5,1,1.73160e-01,5.31316e+00,5.00000e+00,5.00000e+00
1.48227e+05,5621,4196343488,5,1,1.75380e-01,5.31538e+00,5.00000e+00,5.00000e+00
1.47801e+05,5621,4196343488,5,1,1.77600e-01,5.31760e+00,5.00000e+00,5.00000e+00
1.47375e+05,5621,4196343488,5,1,1.79820e-01,5.31982e+00,5.00000e+00,5.00000e+00
1.46949e+05,5621,4196343488,5,1,1.82040e-01,5.32204e+00,5.00000e+00,5.00000e+00
1.46523e+05,5621,4196343488,5,1,1.84260e-01,5.32426e+00,5.00000e+00,5.00000e+00
1.46097e+05,5621,4196343488,5,1,1.86480e-01,5.32648e+00,5.00000e+00,5.00000e+00
1.45685e+05,0,0,0,1,1.88700e-01,5.32870e+00,5.00000e+00,5.00000e+00
1.45276e+05,0,0,0,1,1.90920e-01,5.33092e+00,5.00000e+00,5.00000e+00
1.44867e+05,0,0,0,1,1.93140e-01,5.33314e+00,5.00000e+00,5.00000e+00
1.44459e+05,0,0,0,1,1.95360e-01,5.33536e+00,5.00000e+00,5.00000e+00
1.44050e+05,0,0,0,1,1.97580e-01,5.33758e+00,5.00000e+00,5.00000e+00
1.43645e+05,809,4187943328,7,1,1.99800e-01,5.33980e+00,5.00000e+00,5.00000e+00
1.43252e+05,809,4187943328,7,1,2.02020e-01,5.34202e+00,5.00000e+00,5.00000e+00
1.42862e+05,0,22089,0,1,2.04240e-01,5.34424e+00,5.00000e+00,5.00000e+00
1.42478e+05,0,22089,0,1,2.06460e-01,5.34646e+00,5.00000e+00,5.00000e+00
1.42094e+05,0,22089,0,1,2.08680e-01,5.34868e+00,5.00000e+00,5.00000e+00
1.41711e+05,0,22089,0,1,2.10900e-01,5.35090e+00,5.00000e+00,5.00000e+00
1.41327e+05,0,22089,0,1,2.13120e-01,5.35312e+00,5.00000e+00,5.00000e+00
1.40943e+05,0,22089,0,1,2.15340e-01,5.35534e+00,5.00000e+00,5.00000e+00
1.40562e+05,6734,6,6,1,2.17560e-01,5.35756e+00,5.00000e+00,5.00000e+00
1.40192e+05,6734,6,6,1,2.19780e-01,5.35978e+00,5.00000e+00,5.00000e+00
1.39823e+05,6734,6,6,1,2.22000e-01,5.36200e+00,5.00000e+00,5.00000e+00
1.39453e+05,6734,6,6,1,2.24220e-01,5.36422e+00,5.00000e+00,5.00000e+00
1.39084e+05,6734,6,6,1,2.26440e-01,5.36644e+00,5.00000e+00,5.00000e+00
1.38714e+05,6734,6,6,1,2.28660e-01,5.36866e+00,5.00000e+00,5.00000e+00
1.38352e+05,0,22089,0,1,2.30880e-01,5.37088e+00,5.00000e+00,5.00000e+00
1.37998e+05,10212,6,5,1,2.33100e-01,5.37310e+00,5.00000e+00,5.00000e+00
1.37644e+05,10212,6,5,1,2.35320e-01,5.37532e+00,5.00000e+00,5.00000e+00
1.37291e+05,10212,6,5,1,2.37540e-01,5.37754e+00,5.00000e+00,5.00000e+00
1.36938e+05,10212,6,5,1,2.39760e-01,5.37976e+00,5.00000e+00,5.00000e+00
1.36584e+05,10212,6,5,1,2.41980e-01,5.38198e+00,5.00000e+00,5.00000e+00
1.36233e+05,0,22089,0,1,2.44200e-01,5.38420e+00,5.00000e+00,5.00000e+00
1.35888e+05,1341,4196108464,6,1,2.46420e-01,5.38642e+00,5.00000e+00,5.00000e+00
1.35546e+05,1341,4196108464,6,1,2.48640e-01,5.38864e+00,5.00000e+00,5.00000e+00
1.35205e+05,1341,4196108464,6,1,2.50860e-01,5.39086e+00,5.00000e+00,5.00000e+00
1.34863e+05,1341,4196108464,6,1,2.53080e-01,5.39308e+00,5.00000e+00,5.00000e+00
1.34522e+05,1341,4196108464,6,1,2.55300e-01,5.39530e+00,5.00000e+00,5.00000e+00
1.34193e+05,0,0,0,1,2.57520e-01,5.39752e+00,5.00000e+00,5.00000e+00
1.33868e+05,0,0,0,1,2.59740e-01,5.39974e+00,5.00000e+00,5.00000e+00
1.33543e+05,0,0,0,1,2.61960e-01,5.40196e+00,5.00000e+00,5.00000e+00
1.33218e+05,5627,4196343664,6,1,2.64180e-01,5.40418e+00,5.00000e+00,5.00000e+00
1.32891e+05,5627,4196343664,6,1,2.66400e-01,5.40640e+00,5.00000e+00,5.00000e+00
1.32563e+05,5627,4196343664,6,1,2.68620e-01,5.40862e+00,5.00000e+00,5.00000e+00
1.32236e+05,5627,4196343664,6,1,2.70840e-01,5.41084e+00,5.00000e+00,5.00000e+00
1.31910e+05,0,22089,0,1,2.73060e-01,5.41306e+00,5.00000e+00,5.00000e+00
1.31599e+05,0,22089,0,1,2.75280e-01,5.41528e+00,5.00000e+00,5.00000e+00
1.31289e+05,0,22089,0,1,2.77500e-01,5.41750e+00,5.00000e+00,5.00000e+00
1.30978e+05,0,22089,0,1,2.79720e-01,5.41972e+00,5.00000e+00,5.00000e+00
1.30667e+05,4048,7,6,1,2.81940e-01,5.42194e+00,5.00000e+00,5.00000e+00
1.30355e+05,4048,7,6,1,2.84160e-01,5.42416e+00,5.00000e+00,5.00000e+00
1.30054e+05,4049,4196660560,7,1,2.86380e-01,5.42638e+00,5.00000e+00,5.00000e+00
1.29753e+05,4049,4196660560,7,1,2.88600e-01,5.42860e+00,5.00000e+00,5.00000e+00
1.29453e+05,4049,4196660560,7,1,2.90820e-01,5.43082e+00,5.00000e+00,5.00000e+00
1.29153e+05,4049,4196660560,7,1,2.93040e-01,5.43304e+00,5.00000e+00,5.00000e+00
1.28852e+05,4049,4196660560,7,1,2.95260e-01,5.43526e+00,5.00000e+00,5.00000e+00
1.28552e+05,4049,4196660560,7,1,2.97480e-01,5.43748e+00,5.00000e+00,5.00000e+00
1.28257e+05,9305,4197336752,7,1,2.99700e-01,5.43970e+00,5.00000e+00,5.00000e+00
1.27967e+05,9306,6,5,1,3.01920e-01,5.44192e+00,5.00000e+00,5.00000e+00
1.27676e+05,9306,6,5,1,3.04140e-01,5.44414e+00,5.00000e+00,5.00000e+00
1.27386e+05,9306,6,5,1,3.06360e-01,5.44636e+00,5.00000e+00,5.00000e+00
1.27095e+05,9306,6,5,1,3.08580e-01,5.44858e+00,5.00000e+00,5.00000e+00
1.26805e+05,9306,6,5,1,3.10800e-01,5.45080e+00,5.00000e+00,5.00000e+00
1.26518e+05,0,0,0,1,3.13020e-01,5.45302e+00,5.00000e+00,5.00000e+00
1.26238e+05,0,0,0,1,3.15240e-01,5.45524e+00,5.00000e+00,5.00000e+00
1.25958e+05,0,0,0,1,3.17460e-01,5.45746e+00,5.00000e+00,5.00000e+00
1.25677e+05,11175,4168154144,5,1,3.19680e-01,5.45968e+00,5.00000e+00,5.00000e+00
1.25399e+05,11175,4168154144,5,1,3.21900e-01,5.46190e+00,5.00000e+00,5.00000e+00
1.25125e+05,0,0,0,1,3.24120e-01,5.46412e+00,5.00000e+00,5.00000e+00
1.24855e+05,0,0,0,1,3.26340e-01,5.46634e+00,5.00000e+00,5.00000e+00
1.24586e+05,0,0,0,1,3.28560e-01,5.46856e+00,5.00000e+00,5.00000e+00
1.24316e+05,0,0,0,1,3.30780e-01,5.47078e+00,5.00000e+00,5.00000e+00
1.24045e+05,3468,9,6,1,3.33000e-01,5.47300e+00,5.00000e+00,5.00000e+00
1.23773e+05,3468,9,6,1,3.35220e-01,5.47522e+00,5.00000e+00,5.00000e+00
1.23510e+05,10104,6,7,1,3.37440e-01,5.47744e+00,5.00000e+00,5.00000e+00
1.23250e+05,10104,6,7,1,3.39660e-01,5.47966e+00,5.00000e+00,5.00000e+00
1.22989e+05,0,0,0,1,3.41880e-01,5.48188e+00,5.00000e+00,5.00000e+00
1.22727e+05,0,0,0,1,3.44100e-01,5.48410e+00,5.00000e+00,5.00000e+00
1.22466e+05,0,0,0,1,3.46320e-01,5.48632e+00,5.00000e+00,5.00000e+00
1.22204e+05,0,0,0,1,3.48540e-01,5.48854e+00,5.00000e+00,5.00000e+00
1.21948e+05,10103,4197926864,2,1,3.50760e-01,5.49076e+00,5.00000e+00,5.00000e+00
1.21697e+05,10103,4197926864,2,1,3.52980e-01,5.49298e+00,5.00000e+00,5.00000e+00
1.21445e+05,0,22089,0,1,3.55200e-01,5.49520e+00,5.00000e+00,5.00000e+00
1.21194e+05,0,22089,0,1,3.57420e-01,5.49742e+00,5.00000e+00,5.00000e+00
1.20942e+05,0,22089,0,1,3.59640e-01,5.49964e+00,5.00000e+00,5.00000e+00
1.20691e+05,0,22089,0,1,3.61860e-01,5.50186e+00,5.00000e+00,5.00000e+00
1.20444e+05,0,0,0,1,3.64080e-01,5.50408e+00,5.00000e+00,5.00000e+00
1.20202e+05,0,0,0,1,3.66300e-01,5.50630e+00,5.00000e+00,5.00000e+00
1.19960e+05,0,0,0,1,3.68520e-01,5.50852e+00,5.00000e+00,5.00000e+00
1.19719e+05,0,0,0,1,3.70740e-01,5.51074e+00,5.00000e+00,5.00000e+00
1.19477e+05,0,0,0,1,3.72960e-01,5.51296e+00,5.00000e+00,5.00000e+00
1.19239e+05,0,22089,0,1,3.75180e-01,5.51518e+00,5.00000e+00,5.00000e+00
1.19003e+05,0,22089,0,1,3.77400e-01,5.51740e+00,5.00000e+00,5.00000e+00
1.18766e+05,0,22089,0,1,3.79620e-01,5.51962e+00,5.00000e+00,5.00000e+00
1.18530e+05,0,22089,0,1,3.81840e-01,5.52184e+00,5.00000e+00,5.00000e+00
1.18294e+05,0,22089,0,1,3.84060e-01,5.52406e+00,5.00000e+00,5.00000e+00
1.18064e+05,6627,4197631856,5,1,3.86280e-01,5.52628e+00,5.00000e+00,5.00000e+00
1.17837e+05,6627,4197631856,5,1,3.88500e-01,5.52850e+00,5.00000e+00,5.00000e+00
1.17609e+05,6628,6,7,1,3.90720e-01,5.53072e+00,5.00000e+00,5.00000e+00
1.17379e+05,6628,6,7,1,3.92940e-01,5.53294e+00,5.00000e+00,5.00000e+00
1.17150e+05,6628,6,7,1,3.95160e-01,5.53516e+00,5.00000e+00,5.00000e+00
1.16924e+05,0,22089,0,1,3.97380e-01,5.53738e+00,5.00000e+00,5.00000e+00
1.16703e+05,0,22089,0,1,3.99600e-01,5.53960e+00,5.00000e+00,5.00000e+00
1.16482e+05,2224,6,6,1,4.01820e-01,5.54182e+00,5.00000e+00,5.00000e+00
1.16262e+05,2224,6,6,1,4.04040e-01,5.54404e+00,5.00000e+00,5.00000e+00
1.16042e+05,2224,6,6,1,4.06260e-01,5.54626e+00,5.00000e+00,5.00000e+00
1.15822e+05,2224,6,6,1,4.08480e-01,5.54848e+00,5.00000e+00,5.00000e+00
1.15606e+05,2222,6,5,1,4.10700e-01,5.55070e+00,5.00000e+00,5.00000e+00
1.15393e+05,2222,6,5,1,4.12920e-01,5.55292e+00,5.00000e+00,5.00000e+00
1.15180e+05,2222,6,5,1,4.15140e-01,5.55514e+00,5.00000e+00,5.00000e+00
1.14967e+05,2222,6,5,1,4.17360e-01,5.55736e+00,5.00000e+00,5.00000e+00
1.14753e+05,0,0,0,1,4.19580e-01,5.55958e+00,5.00000e+00,5.00000e+00
1.14539e+05,0,0,0,1,4.21800e-01,5.56180e+00,5.00000e+00,5.00000e+00
1.14329e+05,0,22089,0,1,4.24020e-01,5.56402e+00,5.00000e+00,5.00000e+00
1.14124e+05,0,22089,0,1,4.26240e-01,5.56624e+00,5.00000e+00,5.00000e+00
1.13920e+05,7654,7,7,1,4.28460e-01,5.56846e+00,5.00000e+00,5.00000e+00
1.13716e+05,7654,7,7,1,4.30680e-01,5.57068e+00,5.00000e+00,5.00000e+00
1.13512e+05,7654,7,7,1,4.32900e-01,5.57290e+00,5.00000e+00,5.00000e+00
1.13308e+05,7654,7,7,1,4.35120e-01,5.57512e+00,5.00000e+00,5.00000e+00
1.13104e+05,7654,7,7,1,4.37340e-01,5.57734e+00,5.00000e+00,5.00000e+00
1.12902e+05,7655,4197356496,6,1,4.39560e-01,5.57956e+00,5.00000e+00,5.00000e+00
1.12702e+05,7655,4197356496,6,1,4.41780e-01,5.58178e+00,5.00000e+00,5.00000e+00
1.12505e+05,0,0,0,1,4.44000e-01,5.58400e+00,5.00000e+00,5.00000e+00
1.12311e+05,0,0,0,1,4.46220e-01,5.58622e+00,5.00000e+00,5.00000e+00
1.12117e+05,0,0,0,1,4.48440e-01,5.58844e+00,5.00000e+00,5.00000e+00
1.11923e+05,0,0,0,1,4.50660e-01,5.59066e+00,5.00000e+00,5.00000e+00
1.11729e+05,0,0,0,1,4.52880e-01,5.59288e+00,5.00000e+00,5.00000e+00
1.11535e+05,0,0,0,1,4.55100e-01,5.59510e+00,5.00000e+00,5.00000e+00
1.11346e+05,1131,4181232752,6,1,4.57320e-01,5.59732e+00,5.00000e+00,5.00000e+00
1.11158e+05,1131,4181232752,6,1,4.59540e-01,5.59954e+00,5.00000e+00,5.00000e+00
1.10969e+05,1132,6,5,1,4.61760e-01,5.60176e+00,5.00000e+00,5.00000e+00
1.10781e+05,1132,6,5,1,4.63980e-01,5.60398e+00,5.00000e+00,5.00000e+00
1.10592e+05,1132,6,5,1,4.66200e-01,5.60620e+00,5.00000e+00,5.00000e+00
1.10408e+05,0,22089,0,1,4.68420e-01,5.60842e+00,5.00000e+00,5.00000e+00
1.10227e+05,0,22089,0,1,4.70640e-01,5.61064e+00,5.00000e+00,5.00000e+00
1.10045e+05,0,22089,0,1,4.72860e-01,5.61286e+00,5.00000e+00,5.00000e+00
1.09864e+05,0,22089,0,1,4.75080e-01,5.61508e+00,5.00000e+00,5.00000e+00
1.09684e+05,0,22089,0,1,4.77300e-01,5.61730e+00,5.00000e+00,5.00000e+00
1.09506e+05,4608,6,7,1,4.79520e-01,5.61952e+00,5.00000e+00,5.00000e+00
1.09329e+05,4608,6,7,1,4.81740e-01,5.62174e+00,5.00000e+00,5.00000e+00
1.09152e+05,4608,6,7,1,4.83960e-01,5.62396e+00,5.00000e+00,5.00000e+00
1.08975e+05,4608,6,7,1,4.86180e-01,5.62618e+00,5.00000e+00,5.00000e+00
1.08798e+05,4608,6,7,1,4.88400e-01,5.62840e+00,5.00000e+00,5.00000e+00
1.08625e+05,4609,4197590048,6,1,4.90620e-01,5.63062e+00,5.00000e+00,5.00000e+00
1.08454e+05,9322,7,6,1,4.92840e-01,5.63284e+00,5.00000e+00,5.00000e+00
1.08285e+05,9322,7,6,1,4.95060e-01,5.63506e+00,5.00000e+00,5.00000e+00
1.08116e+05,9322,7,6,1,4.97280e-01,5.63728e+00,5.00000e+00,5.00000e+00
1.07946e+05,9322,7,6,1,4.99500e-01,5.63950e+00,5.00000e+00,5.00000e+00
1.07777e+05,9322,7,6,1,5.01720e-01,5.64172e+00,5.00000e+00,5.00000e+00
1.07608e+05,9322,7,6,1,5.03940e-01,5.64394e+00,5.00000e+00,5.00000e+00
1.07443e+05,9321,4197337232,5,1,5.06160e-01,5.64616e+00,5.00000e+00,5.00000e+00
1.07279e+05,9321,4197337232,5,1,5.08380e-01,5.64838e+00,5.00000e+00,5.00000e+00
1.07115e+05,9321,4197337232,5,1,5.10600e-01,5.65060e+00,5.00000e+00,5.00000e+00
1.06951e+05,9321,4197337232,5,1,5.12820e-01,5.65282e+00,5.00000e+00,5.00000e+00
1.06787e+05,9321,4197337232,5,1,5.15040e-01,5.65504e+00,5.00000e+00,5.00000e+00
1.06626e+05,365,4202789088,5,1,5.17260e-01,5.65726e+00,5.00000e+00,5.00000e+00
1.06469e+05,365,4202789088,5,1,5.19480e-01,5.65948e+00,5.00000e+00,5.00000e+00
1.06311e+05,365,4202789088,5,1,5.21700e-01,5.66170e+00,5.00000e+00,5.00000e+00
1.06153e+05,363,4203696064,8,1,5.23920e-01,5.66392e+00,5.00000e+00,5.00000e+00
1.05997e+05,363,4203696064,8,1,5.26140e-01,5.66614e+00,5.00000e+00,5.00000e+00
1.05842e+05,0,22089,0,1,5.28360e-01,5.66836e+00,5.00000e+00,5.00000e+00
1.05688e+05,0,22089,0,1,5.30580e-01,5.67058e+00,5.00000e+00,5.00000e+00
1.05533e+05,0,22089,0,1,5.32800e-01,5.67280e+00,5.00000e+00,5.00000e+00
1.05379e+05,0,22089,0,1,5.35020e-01,5.67502e+00,5.00000e+00,5.00000e+00
1.05226e+05,8291,4197612720,6,1,5.37240e-01,5.67724e+00,5.00000e+00,5.00000e+00
1.05078e+05,8291,4197612720,6,1,5.39460e-01,5.67946e+00,5.00000e+00,5.00000e+00
1.04930e+05,8291,4197612720,6,1,5.41680e-01,5.68168e+00,5.00000e+00,5.00000e+00
1.04782e+05,8291,4197612720,6,1,5.43900e-01,5.68390e+00,5.00000e+00,5.00000e+00
1.04633e+05,8291,4197612720,6,1,5.46120e-01,5.68612e+00,5.00000e+00,5.00000e+00
1.04485e+05,8293,4197647504,6,1,5.48340e-01,5.68834e+00,5.00000e+00,5.00000e+00
1.04340e+05,0,22089,0,1,5.50560e-01,5.69056e+00,5.00000e+00,5.00000e+00
1.04198e+05,8292,6,5,1,5.52780e-01,5.69278e+00,5.00000e+00,5.00000e+00
1.04054e+05,8292,6,5,1,5.55000e-01,5.69500e+00,5.00000e+00,5.00000e+00
1.03911e+05,8292,6,5,1,5.57220e-01,5.69722e+00,5.00000e+00,5.00000e+00
1.03768e+05,8292,6,5,1,5.59440e-01,5.69944e+00,5.00000e+00,5.00000e+00
1.03624e+05,8292,6,5,1,5.61660e-01,5.70166e+00,5.00000e+00,5.00000e+00
1.03484e+05,0,22089,0,1,5.63880e-01,5.70388e+00,5.00000e+00,5.00000e+00
1.03345e+05,0,22089,0,1,5.66100e-01,5.70610e+00,5.00000e+00,5.00000e+00
1.03209e+05,5376,6,7,1,5.68320e-01,5.70832e+00,5.00000e+00,5.00000e+00
1.03074e+05,5376,6,7,1,5.70540e-01,5.71054e+00,5.00000e+00,5.00000e+00
1.02939e+05,5376,6,7,1,5.72760e-01,5.71276e+00,5.00000e+00,5.00000e+00
1.02804e+05,5376,6,7,1,5.74980e-01,5.71498e+00,5.00000e+00,5.00000e+00
1.02669e+05,5376,6,7,1,5.77200e-01,5.71720e+00,5.00000e+00,5.00000e+00
1.02534e+05,5376,6,7,1,5.79420e-01,5.71942e+00,5.00000e+00,5.00000e+00
1.02403e+05,0,0,0,1,5.81640e-01,5.72164e+00,5.00000e+00,5.00000e+00
1.02273e+05,0,0,0,1,5.83860e-01,5.72386e+00,5.00000e+00,5.00000e+00
1.02143e+05,0,0,0,1,5.86080e-01,5.72608e+00,5.00000e+00,5.00000e+00
1.02013e+05,0,0,0,1,5.88300e-01,5.72830e+00,5.00000e+00,5.00000e+00
1.01883e+05,0,0,0,1,5.90520e-01,5.73052e+00,5.00000e+00,5.00000e+00
1.01753e+05,0,0,0,1,5.92740e-01,5.73274e+00,5.00000e+00,5.00000e+00
1.01624e+05,0,0,0,1,5.94960e-01,5.73496e+00,5.00000e+00,5.00000e+00
1.01499e+05,0,0,0,1,5.97180e-01,5.73718e+00,5.00000e+00,5.00000e+00
1.01376e+05,0,0,0,1,5.99400e-01,5.73940e+00,5.00000e+00,5.00000e+00
1.01252e+05,0,22089,0,1,6.01620e-01,5.74162e+00,5.00000e+00,5.00000e+00
1.01130e+05,0,22089,0,1,6.03840e-01,5.74384e+00,5.00000e+00,5.00000e+00
1.01008e+05,0,22089,0,1,6.06060e-01,5.74606e+00,5.00000e+00,5.00000e+00
1.00885e+05,0,22089,0,1,6.08280e-01,5.74828e+00,5.00000e+00,5.00000e+00
1.00764e+05,0,0,0,1,6.10500e-01,5.75050e+00,5.00000e+00,5.00000e+00
1.00644e+05,0,0,0,1,6.12720e-01,5.75272e+00,5.00000e+00,5.00000e+00
1.00525e+05,0,0,0,1,6.14940e-01,5.75494e+00,5.00000e+00,5.00000e+00
1.00407e+05,8250,6,6,1,6.17160e-01,5.75716e+00,5.00000e+00,5.00000e+00
1.00292e+05,8250,6,6,1,6.19380e-01,5.75938e+00,5.00000e+00,5.00000e+00
1.00176e+05,8250,6,6,1,6.21600e-01,5.76160e+00,5.00000e+00,5.00000e+00
1.00061e+05,8250,6,6,1,6.23820e-01,5.76382e+00,5.00000e+00,5.00000e+00
9.99456e+04,8250,6,6,1,6.26040e-01,5.76604e+00,5.00000e+00,5.00000e+00
9.98305e+04,0,0,0,1,6.28260e-01,5.76826e+00,5.00000e+00,5.00000e+00
9.97166e+04,8251,4197611536,6,1,6.30480e-01,5.77048e+00,5.00000e+00,5.00000e+00
9.96065e+04,8251,4197611536,6,1,6.32700e-01,5.77270e+00,5.00000e+00,5.00000e+00
9.94963e+04,8251,4197611536,6,1,6.34920e-01,5.77492e+00,5.00000e+00,5.00000e+00
9.93857e+04,0,22089,0,1,6.37140e-01,5.77714e+00,5.00000e+00,5.00000e+00
9.92749e+04,0,22089,0,1,6.39360e-01,5.77936e+00,5.00000e+00,5.00000e+00
9.91641e+04,0,22089,0,1,6.41580e-01,5.78158e+00,5.00000e+00,5.00000e+00
9.90577e+04,627,4169951120,7,1,6.43800e-01,5.78380e+00,5.00000e+00,5.00000e+00
9.89523e+04,627,4169951120,7,1,6.46020e-01,5.78602e+00,5.00000e+00,5.00000e+00
9.88469e+04,627,4169951120,7,1,6.48240e-01,5.78824e+00,5.00000e+00,5.00000e+00
9.87407e+04,625,4197434752,6,1,6.50460e-01,5.79046e+00,5.00000e+00,5.00000e+00
9.86345e+04,625,4197434752,6,1,6.52680e-01,5.79268e+00,5.00000e+00,5.00000e+00
9.85297e+04,0,0,0,1,6.54900e-01,5.79490e+00,5.00000e+00,5.00000e+00
9.84274e+04,0,22089,0,1,6.57120e-01,5.79712e+00,5.00000e+00,5.00000e+00
9.83260e+04,0,22089,0,1,6.59340e-01,5.79934e+00,5.00000e+00,5.00000e+00
9.82245e+04,0,22089,0,1,6.61560e-01,5.80156e+00,5.00000e+00,5.00000e+00
9.81230e+04,0,22089,0,1,6.63780e-01,5.80378e+00,5.00000e+00,5.00000e+00
9.80215e+04,0,22089,0,1,6.66000e-01,5.80600e+00,5.00000e+00,5.00000e+00
9.79215e+04,0,0,0,1,6.68220e-01,5.80822e+00,5.00000e+00,5.00000e+00
9.78249e+04,0,0,0,1,6.70440e-01,5.81044e+00,5.00000e+00,5.00000e+00
9.77283e+04,0,0,0,1,6.72660e-01,5.81266e+00,5.00000e+00,5.00000e+00
9.76317e+04,7683,4197357280,6,1,6.74880e-01,5.81488e+00,5.00000e+00,5.00000e+00
9.75350e+04,7683,4197357280,6,1,6.77100e-01,5.81710e+00,5.00000e+00,5.00000e+00
9.74382e+04,7683,4197357280,6,1,6.79320e-01,5.81932e+00,5.00000e+00,5.00000e+00
9.73447e+04,7682,5,6,1,6.81540e-01,5.82154e+00,5.00000e+00,5.00000e+00
9.72527e+04,7682,5,6,1,6.83760e-01,5.82376e+00,5.00000e+00,5.00000e+00
9.71607e+04,7682,5,6,1,6.85980e-01,5.82598e+00,5.00000e+00,5.00000e+00
9.70685e+04,0,22089,0,1,6.88200e-01,5.82820e+00,5.00000e+00,5.00000e+00
9.69759e+04,0,22089,0,1,6.90420e-01,5.83042e+00,5.00000e+00,5.00000e+00
9.68842e+04,7870,6,6,1,6.92640e-01,5.83264e+00,5.00000e+00,5.00000e+00
9.67962e+04,7870,6,6,1,6.94860e-01,5.83486e+00,5.00000e+00,5.00000e+00
9.67080e+04,0,0,0,1,6.97080e-01,5.83708e+00,5.00000e+00,5.00000e+00
9.66197e+04,0,0,0,1,6.99300e-01,5.83930e+00,5.00000e+00,5.00000e+00
9.65314e+04,0,0,0,1,7.01520e-01,5.84152e+00,5.00000e+00,5.00000e+00
9.64431e+04,0,0,0,1,7.03740e-01,5.84374e+00,5.00000e+00,5.00000e+00
9.63578e+04,0,0,0,1,7.05960e-01,5.84596e+00,5.00000e+00,5.00000e+00
9.62740e+04,0,0,0,1,7.08180e-01,5.84818e+00,5.00000e+00,5.00000e+00
9.61901e+04,0,0,0,1,7.10400e-01,5.85040e+00,5.00000e+00,5.00000e+00
9.61063e+04,0,0,0,1,7.12620e-01,5.85262e+00,5.00000e+00,5.00000e+00
9.60223e+04,0,22089,0,1,7.14840e-01,5.85484e+00,5.00000e+00,5.00000e+00
9.59397e+04,0,22089,0,1,7.17060e-01,5.85706e+00,5.00000e+00,5.00000e+00
9.58595e+04,1170,6,7,1,7.19280e-01,5.85928e+00,5.00000e+00,5.00000e+00
9.57792e+04,1170,6,7,1,7.21500e-01,5.86150e+00,5.00000e+00,5.00000e+00
9.56990e+04,1170,6,7,1,7.23720e-01,5.86372e+00,5.00000e+00,5.00000e+00
9.56187e+04,1170,6,7,1,7.25940e-01,5.86594e+00,5.00000e+00,5.00000e+00
9.55384e+04,1170,6,7,1,7.28160e-01,5.86816e+00,5.00000e+00,5.00000e+00
9.54623e+04,1169,4181233920,6,1,7.30380e-01,5.87038e+00,5.00000e+00,5.00000e+00
9.53864e+04,1169,4181233920,6,1,7.32600e-01,5.87260e+00,5.00000e+00,5.00000e+00
9.53105e+04,1169,4181233920,6,1,7.34820e-01,5.87482e+00,5.00000e+00,5.00000e+00
9.52346e+04,1169,4181233920,6,1,7.37040e-01,5.87704e+00,5.00000e+00,5.00000e+00
9.51587e+04,1169,4181233920,6,1,7.39260e-01,5.87926e+00,5.00000e+00,5.00000e+00
9.50828e+04,1169,4181233920,6,1,7.41480e-01,5.88148e+00,5.00000e+00,5.00000e+00
9.50086e+04,0,22089,0,1,7.43700e-01,5.88370e+00,5.00000e+00,5.00000e+00
9.49381e+04,0,22089,0,1,7.45920e-01,5.88592e+00,5.00000e+00,5.00000e+00
9.48676e+04,0,22089,0,1,7.48140e-01,5.88814e+00,5.00000e+00,5.00000e+00
9.47970e+04,0,22089,0,1,7.50360e-01,5.89036e+00,5.00000e+00,5.00000e+00
9.47265e+04,0,22089,0,1,7.52580e-01,5.89258e+00,5.00000e+00,5.00000e+00
9.46560e+04,0,22089,0,1,7.54800e-01,5.89480e+00,5.00000e+00,5.00000e+00
9.45855e+04,0,22089,0,1,7.57020e-01,5.89702e+00,5.00000e+00,5.00000e+00
9.45150e+04,0,22089,0,1,7.59240e-01,5.89924e+00,5.00000e+00,5.00000e+00
9.44444e+04,0,22089,0,1,7.61460e-01,5.90146e+00,5.00000e+00,5.00000e+00
9.43766e+04,2011,4195690736,7,1,7.63680e-01,5.90368e+00,5.00000e+00,5.00000e+00
9.43115e+04,2011,4195690736,7,1,7.65900e-01,5.90590e+00,5.00000e+00,5.00000e+00
9.42464e+04,2011,4195690736,7,1,7.68120e-01,5.90812e+00,5.00000e+00,5.00000e+00
9.41813e+04,2011,4195690736,7,1,7.70340e-01,5.91034e+00,5.00000e+00,5.00000e+00
9.41163e+04,2011,4195690736,7,1,7.72560e-01,5.91256e+00,5.00000e+00,5.00000e+00
9.40512e+04,2011,4195690736,7,1,7.74780e-01,5.91478e+00,5.00000e+00,5.00000e+00
9.39861e+04,2011,4195690736,7,1,7.77000e-01,5.91700e+00,5.00000e+00,5.00000e+00
9.39231e+04,0,0,0,1,7.79220e-01,5.91922e+00,5.00000e+00,5.00000e+00
9.38607e+04,0,0,0,1,7.81440e-01,5.92144e+00,5.00000e+00,5.00000e+00
9.38007e+04,0,22089,0,1,7.83660e-01,5.92366e+00,5.00000e+00,5.00000e+00
9.37413e+04,0,22089,0,1,7.85880e-01,5.92588e+00,5.00000e+00,5.00000e+00
9.36819e+04,0,22089,0,1,7.88100e-01,5.92810e+00,5.00000e+00,5.00000e+00
9.36226e+04,0,22089,0,1,7.90320e-01,5.93032e+00,5.00000e+00,5.00000e+00
9.35632e+04,0,22089,0,1,7.92540e-01,5.93254e+00,5.00000e+00,5.00000e+00
9.35038e+04,0,22089,0,1,7.94760e-01,5.93476e+00,5.00000e+00,5.00000e+00
9.34445e+04,0,22089,0,1,7.96980e-01,5.93698e+00,5.00000e+00,5.00000e+00
9.33889e+04,3385,4195823552,6,1,7.99200e-01,5.93920e+00,5.00000e+00,5.00000e+00
9.33340e+04,3385,4195823552,6,1,8.01420e-01,5.94142e+00,5.00000e+00,5.00000e+00
9.32792e+04,3385,4195823552,6,1,8.03640e-01,5.94364e+00,5.00000e+00,5.00000e+00
9.32243e+04,3385,4195823552,6,1,8.05860e-01,5.94586e+00,5.00000e+00,5.00000e+00
9.31694e+04,3385,4195823552,6,1,8.08080e-01,5.94808e+00,5.00000e+00,5.00000e+00
9.31145e+04,3385,4195823552,6,1,8.10300e-01,5.95030e+00,5.00000e+00,5.00000e+00
9.30597e+04,3385,4195823552,6,1,8.12520e-01,5.95252e+00,5.00000e+00,5.00000e+00
9.30065e+04,3384,6,6,1,8.14740e-01,5.95474e+00,5.00000e+00,5.00000e+00
9.29560e+04,3384,6,6,1,8.16960e-01,5.95696e+00,5.00000e+00,5.00000e+00
9.29055e+04,3384,6,6,1,8.19180e-01,5.95918e+00,5.00000e+00,5.00000e+00
9.28551e+04,3384,6,6,1,8.21400e-01,5.96140e+00,5.00000e+00,5.00000e+00
9.28046e+04,3384,6,6,1,8.23620e-01,5.96362e+00,5.00000e+00,5.00000e+00
9.27542e+04,0,0,0,1,8.25840e-01,5.96584e+00,5.00000e+00,5.00000e+00
9.27065e+04,10813,4187509072,4,1,8.28060e-01,5.96806e+00,5.00000e+00,5.00000e+00
9.26589e+04,10813,4187509072,4,1,8.30280e-01,5.97028e+00,5.00000e+00,5.00000e+00
9.26114e+04,10813,4187509072,4,1,8.32500e-01,5.97250e+00,5.00000e+00,5.00000e+00
9.25638e+04,10813,4187509072,4,1,8.34720e-01,5.97472e+00,5.00000e+00,5.00000e+00
9.25163e+04,10813,4187509072,4,1,8.36940e-01,5.97694e+00,5.00000e+00,5.00000e+00
9.24703e+04,0,0,0,1,8.39160e-01,5.97916e+00,5.00000e+00,5.00000e+00
9.24248e+04,0,0,0,1,8.41380e-01,5.98138e+00,5.00000e+00,5.00000e+00
9.23804e+04,5730,7,5,1,8.43600e-01,5.98360e+00,5.00000e+00,5.00000e+00
9.23368e+04,5730,7,5,1,8.45820e-01,5.98582e+00,5.00000e+00,5.00000e+00
9.22932e+04,5730,7,5,1,8.48040e-01,5.98804e+00,5.00000e+00,5.00000e+00
9.22503e+04,5729,4196346784,7,1,8.50260e-01,5.99026e+00,5.00000e+00,5.00000e+00
9.22085e+04,5729,4196346784,7,1,8.52480e-01,5.99248e+00,5.00000e+00,5.00000e+00
9.21668e+04,5729,4196346784,7,1,8.54700e-01,5.99470e+00,5.00000e+00,5.00000e+00
9.21250e+04,5729,4196346784,7,1,8.56920e-01,5.99692e+00,5.00000e+00,5.00000e+00
9.20839e+04,2306,6,6,1,8.59140e-01,5.99914e+00,5.00000e+00,5.00000e+00
9.20446e+04,2306,6,6,1,8.61360e-01,6.00136e+00,5.00000e+00,5.00000e+00
9.20054e+04,2306,6,6,1,8.63580e-01,6.00358e+00,5.00000e+00,5.00000e+00
9.19661e+04,2306,6,6,1,8.65800e-01,6.00580e+00,5.00000e+00,5.00000e+00
9.19273e+04,0,0,0,1,8.68020e-01,6.00802e+00,5.00000e+00,5.00000e+00
9.18895e+04,0,0,0,1,8.70240e-01,6.01024e+00,5.00000e+00,5.00000e+00
9.18518e+04,0,0,0,1,8.72460e-01,6.01246e+00,5.00000e+00,5.00000e+00
9.18149e+04,0,0,0,1,8.74680e-01,6.01468e+00,5.00000e+00,5.00000e+00
9.17795e+04,0,0,0,1,8.76900e-01,6.01690e+00,5.00000e+00,5.00000e+00
9.17440e+04,0,0,0,1,8.79120e-01,6.01912e+00,5.00000e+00,5.00000e+00
9.17085e+04,0,0,0,1,8.81340e-01,6.02134e+00,5.00000e+00,5.00000e+00
9.16734e+04,0,0,0,1,8.83560e-01,6.02356e+00,5.00000e+00,5.00000e+00
9.16392e+04,0,0,0,1,8.85780e-01,6.02578e+00,5.00000e+00,5.00000e+00
9.16067e+04,8158,6,6,1,8.88000e-01,6.02800e+00,5.00000e+00,5.00000e+00
9.15745e+04,8158,6,6,1,8.90220e-01,6.03022e+00,5.00000e+00,5.00000e+00
9.15423e+04,8158,6,6,1,8.92440e-01,6.03244e+00,5.00000e+00,5.00000e+00
9.15102e+04,8158,6,6,1,8.94660e-01,6.03466e+00,5.00000e+00,5.00000e+00
9.14780e+04,8158,6,6,1,8.96880e-01,6.03688e+00,5.00000e+00,5.00000e+00
9.14458e+04,8158,6,6,1,8.99100e-01,6.03910e+00,5.00000e+00,5.00000e+00
9.14142e+04,0,22089,0,1,9.01320e-01,6.04132e+00,5.00000e+00,5.00000e+00
9.13859e+04,8433,4197651824,6,1,9.03540e-01,6.04354e+00,5.00000e+00,5.00000e+00
9.13580e+04,0,22089,0,1,9.05760e-01,6.04576e+00,5.00000e+00,5.00000e+00
9.13302e+04,0,22089,0,1,9.07980e-01,6.04798e+00,5.00000e+00,5.00000e+00
9.13025e+04,0,22089,0,1,9.10200e-01,6.05020e+00,5.00000e+00,5.00000e+00
9.12747e+04,0,22089,0,1,9.12420e-01,6.05242e+00,5.00000e+00,5.00000e+00
9.12469e+04,0,22089,0,1,9.14640e-01,6.05464e+00,5.00000e+00,5.00000e+00
9.12192e+04,0,22089,0,1,9.16860e-01,6.05686e+00,5.00000e+00,5.00000e+00
9.11914e+04,0,22089,0,1,9.19080e-01,6.05908e+00,5.00000e+00,5.00000e+00
9.11646e+04,0,0,0,1,9.21300e-01,6.06130e+00,5.00000e+00,5.00000e+00
9.11392e+04,0,0,0,1,9.23520e-01,6.06352e+00,5.00000e+00,5.00000e+00
9.11138e+04,0,0,0,1,9.25740e-01,6.06574e+00,5.00000e+00,5.00000e+00
9.10902e+04,0,0,0,1,9.27960e-01,6.06796e+00,5.00000e+00,5.00000e+00
9.10666e+04,0,0,0,1,9.30180e-01,6.07018e+00,5.00000e+00,5.00000e+00
9.10430e+04,0,0,0,1,9.32400e-01,6.07240e+00,5.00000e+00,5.00000e+00
9.10194e+04,0,0,0,1,9.34620e-01,6.07462e+00,5.00000e+00,5.00000e+00
9.09965e+04,0,0,0,1,9.36840e-01,6.07684e+00,5.00000e+00,5.00000e+00
9.09751e+04,0,0,0,1,9.39060e-01,6.07906e+00,5.00000e+00,5.00000e+00
9.09538e+04,0,0,0,1,9.41280e-01,6.08128e+00,5.00000e+00,5.00000e+00
9.09328e+04,2380,5,6,1,9.43500e-01,6.08350e+00,5.00000e+00,5.00000e+00
9.09120e+04,2380,5,6,1,9.45720e-01,6.08572e+00,5.00000e+00,5.00000e+00
9.08913e+04,2380,5,6,1,9.47940e-01,6.08794e+00,5.00000e+00,5.00000e+00
9.08706e+04,2380,5,6,1,9.50160e-01,6.09016e+00,5.00000e+00,5.00000e+00
9.08518e+04,0,22089,0,1,9.52380e-01,6.09238e+00,5.00000e+00,5.00000e+00
9.08341e+04,0,22089,0,1,9.54600e-01,6.09460e+00,5.00000e+00,5.00000e+00
9.08164e+04,0,22089,0,1,9.56820e-01,6.09682e+00,5.00000e+00,5.00000e+00
9.07988e+04,0,22089,0,1,9.59040e-01,6.09904e+00,5.00000e+00,5.00000e+00
9.07811e+04,0,22089,0,1,9.61260e-01,6.10126e+00,5.00000e+00,5.00000e+00
9.07634e+04,0,22089,0,1,9.63480e-01,6.10348e+00,5.00000e+00,5.00000e+00
9.07457e+04,0,0,0,1,9.65700e-01,6.10570e+00,5.00000e+00,5.00000e+00
9.07280e+04,0,0,0,1,9.67920e-01,6.10792e+00,5.00000e+00,5.00000e+00
9.07116e+04,4561,4197278976,7,1,9.70140e-01,6.11014e+00,5.00000e+00,5.00000e+00
9.06970e+04,0,0,0,1,9.72360e-01,6.11236e+00,5.00000e+00,5.00000e+00
9.06832e+04,0,0,0,1,9.74580e-01,6.11458e+00,5.00000e+00,5.00000e+00
9.06693e+04,0,0,0,1,9.76800e-01,6.11680e+00,5.00000e+00,5.00000e+00
9.06554e+04,0,0,0,1,9.79020e-01,6.11902e+00,5.00000e+00,5.00000e+00
9.06415e+04,0,0,0,1,9.81240e-01,6.12124e+00,5.00000e+00,5.00000e+00
9.06276e+04,0,0,0,1,9.83460e-01,6.12346e+00,5.00000e+00,5.00000e+00
9.06136e+04,4559,4197278912,6,1,9.85680e-01,6.12568e+00,5.00000e+00,5.00000e+00
9.05996e+04,4559,4197278912,6,1,9.87900e-01,6.12790e+00,5.00000e+00,5.00000e+00
9.05865e+04,0,22089,0,1,9.90120e-01,6.13012e+00,5.00000e+00,5.00000e+00
9.05760e+04,0,22089,0,1,9.92340e-01,6.13234e+00,5.00000e+00,5.00000e+00
9.05653e+04,686,5,6,1,9.94560e-01,6.13456e+00,5.00000e+00,5.00000e+00
9.05546e+04,686,5,6,1,9.96780e-01,6.13678e+00,5.00000e+00,5.00000e+00
9.05439e+04,686,5,6,1,9.99000e-01,6.13900e+00,5.00000e+00,5.00000e+00
9.05332e+04,686,5,6,1,1.00122e+00,6.14122e+00,5.00000e+00,5.00000e+00
9.05224e+04,686,5,6,1,1.00344e+00,6.14344e+00,5.00000e+00,5.00000e+00
9.05117e+04,686,5,6,1,1.00566e+00,6.14566e+00,5.00000e+00,5.00000e+00
9.05013e+04,0,0,0,1,1.00788e+00,6.14788e+00,5.00000e+00,5.00000e+00
9.04918e+04,0,0,0,1,1.01010e+00,6.15010e+00,5.00000e+00,5.00000e+00
9.04841e+04,4377,4197040128,6,1,1.01232e+00,6.15232e+00,5.00000e+00,5.00000e+00
9.04764e+04,4377,4197040128,6,1,1.01454e+00,6.15454e+00,5.00000e+00,5.00000e+00
9.04687e+04,4377,4197040128,6,1,1.01676e+00,6.15676e+00,5.00000e+00,5.00000e+00
9.04610e+04,4377,4197040128,6,1,1.01898e+00,6.15898e+00,5.00000e+00,5.00000e+00
9.04534e+04,4377,4197040128,6,1,1.02120e+00,6.16120e+00,5.00000e+00,5.00000e+00
9.04457e+04,4376,6,7,1,1.02342e+00,6.16342e+00,5.00000e+00,5.00000e+00
9.04380e+04,4376,6,7,1,1.02564e+00,6.16564e+00,5.00000e+00,5.00000e+00
9.04310e+04,0,22089,0,1,1.02786e+00,6.16786e+00,5.00000e+00,5.00000e+00
9.04251e+04,4378,6,5,1,1.03008e+00,6.17008e+00,5.00000e+00,5.00000e+00
9.04201e+04,4378,6,5,1,1.03230e+00,6.17230e+00,5.00000e+00,5.00000e+00
9.04150e+04,4378,6,5,1,1.03452e+00,6.17452e+00,5.00000e+00,5.00000e+00
9.04099e+04,4378,6,5,1,1.03674e+00,6.17674e+00,5.00000e+00,5.00000e+00
9.04049e+04,4378,6,5,1,1.03896e+00,6.17896e+00,5.00000e+00,5.00000e+00
9.03998e+04,4378,6,5,1,1.04118e+00,6.18118e+00,5.00000e+00,5.00000e+00
9.03947e+04,4378,6,5,1,1.04340e+00,6.18340e+00,5.00000e+00,5.00000e+00
9.03898e+04,8394,6,5,1,1.04562e+00,6.18562e+00,5.00000e+00,5.00000e+00
9.03862e+04,2803,4155259696,6,1,1.04784e+00,6.18784e+00,5.00000e+00,5.00000e+00
9.03830e+04,2803,4155259696,6,1,1.05006e+00,6.19006e+00,5.00000e+00,5.00000e+00
9.03797e+04,2803,4155259696,6,1,1.05228e+00,6.19228e+00,5.00000e+00,5.00000e+00
9.03765e+04,2803,4155259696,6,1,1.05450e+00,6.19450e+00,5.00000e+00,5.00000e+00
9.03732e+04,2803,4155259696,6,1,1.05672e+00,6.19672e+00,5.00000e+00,5.00000e+00
9.03700e+04,2803,4155259696,6,1,1.05894e+00,6.19894e+00,5.00000e+00,5.00000e+00
9.03670e+04,2804,7,7,1,1.06116e+00,6.20116e+00,5.00000e+00,5.00000e+00
9.03644e+04,2804,7,7,1,1.06338e+00,6.20338e+00,5.00000e+00,5.00000e+00
9.03626e+04,0,22089,0,1,1.06560e+00,6.20560e+00,5.00000e+00,5.00000e+00
9.03609e+04,0,22089,0,1,1.06782e+00,6.20782e+00,5.00000e+00,5.00000e+00
9.03592e+04,0,22089,0,1,1.07004e+00,6.21004e+00,5.00000e+00,5.00000e+00
9.03575e+04,0,22089,0,1,1.07226e+00,6.21226e+00,5.00000e+00,5.00000e+00
9.03558e+04,0,22089,0,1,1.07448e+00,6.21448e+00,5.00000e+00,5.00000e+00
9.03545e+04,0,0,0,1,1.07670e+00,6.21670e+00,5.00000e+00,5.00000e+00
9.03533e+04,0,0,0,1,1.07892e+00,6.21892e+00,5.00000e+00,5.00000e+00
9.03522e+04,9487,4196466240,6,1,1.08114e+00,6.22114e+00,5.00000e+00,5.00000e+00
9.03516e+04,9487,4196466240,6,1,1.08336e+00,6.22336e+00,5.00000e+00,5.00000e+00
9.03510e+04,9487,4196466240,6,1,1.08558e+00,6.22558e+00,5.00000e+00,5.00000e+00
9.03504e+04,9487,4196466240,6,1,1.08780e+00,6.22780e+00,5.00000e+00,5.00000e+00
9.03497e+04,9487,4196466240,6,1,1.09002e+00,6.23002e+00,5.00000e+00,5.00000e+00
9.03494e+04,0,22089,0,1,1.09224e+00,6.23224e+00,5.00000e+00,5.00000e+00
9.03491e+04,0,22089,0,1,1.09446e+00,6.23446e+00,5.00000e+00,5.00000e+00
9.03487e+04,0,22089,0,1,1.09668e+00,6.23668e+00,5.00000e+00,5.00000e+00
9.03486e+04,23,4155263872,6,1,1.09890e+00,6.23890e+00,5.00000e+00,5.00000e+00
9.03486e+04,23,4155263872,6,1,1.10112e+00,6.24112e+00,5.00000e+00,5.00000e+00
9.03485e+04,23,4155263872,6,1,1.10334e+00,6.24334e+00,5.00000e+00,5.00000e+00
9.03485e+04,23,4155263872,6,1,1.10556e+00,6.24556e+00,5.00000e+00,5.00000e+00
9.03484e+04,23,4155263872,6,1,1.10778e+00,6.24778e+00,5.00000e+00,5.00000e+00
9.03483e+04,22,3,3,1,1.11000e+00,6.25000e+00,5.00000e+00,5.00000e+00


==> results/testcase-benchmark/nonlinear/non-aggl-si-ils-0_05-dt-1e-1_QR2_0.01_reuse_8_relax_0.1/p_hd_flow_non_lin_2.5.csv <==
"p","connectivity","offsets","types","vtkValidPointMask","arc_length","Points:0","Points:1","Points:2"
1.99123e+05,0,0,0,1,0.00000e+00,5.14000e+00,5.00000e+00,5.00000e+00
1.98303e+05,0,0,0,1,2.22015e-03,5.14222e+00,5.00000e+00,5.00000e+00
1.97482e+05,0,0,0,1,4.44031e-03,5.14444e+00,5.00000e+00,5.00000e+00
1.96661e+05,0,0,0,1,6.65998e-03,5.14666e+00,5.00000e+00,5.00000e+00
1.95840e+05,0,0,0,1,8.88014e-03,5.14888e+00,5.00000e+00,5.00000e+00
1.95007e+05,0,0,0,1,1.11003e-02,5.15110e+00,5.00000e+00,5.00000e+00
1.94048e+05,0,0,0,1,1.33200e-02,5.15332e+00,5.00000e+00,5.00000e+00
1.93089e+05,0,0,0,1,1.55401e-02,5.15554e+00,5.00000e+00,5.00000e+00
1.92130e+05,0,0,0,1,1.77603e-02,5.15776e+00,5.00000e+00,5.00000e+00
1.91171e+05,0,0,0,1,1.99800e-02,5.15998e+00,5.00000e+00,5.00000e+00
1.90212e+05,0,0,0,1,2.22001e-02,5.16220e+00,5.00000e+00,5.00000e+00
1.89253e+05,0,0,0,1,2.44203e-02,5.16442e+00,5.00000e+00,5.00000e+00
1.88294e+05,0,0,0,1,2.66399e-02,5.16664e+00,5.00000e+00,5.00000e+00
1.87373e+05,0,175,0,1,2.88601e-02,5.16886e+00,5.00000e+00,5.00000e+00
1.86641e+05,0,175,0,1,3.10802e-02,5.17108e+00,5.00000e+00,5.00000e+00
1.85909e+05,0,175,0,1,3.32999e-02,5.17330e+00,5.00000e+00,5.00000e+00
1.85177e+05,0,175,0,1,3.55201e-02,5.17552e+00,5.00000e+00,5.00000e+00
1.84444e+05,0,175,0,1,3.77402e-02,5.17774e+00,5.00000e+00,5.00000e+00
1.83712e+05,0,175,0,1,3.99599e-02,5.17996e+00,5.00000e+00,5.00000e+00
1.82980e+05,0,175,0,1,4.21801e-02,5.18218e+00,5.00000e+00,5.00000e+00
1.82248e+05,0,175,0,1,4.44002e-02,5.18440e+00,5.00000e+00,5.00000e+00
1.81516e+05,0,175,0,1,4.66204e-02,5.18662e+00,5.00000e+00,5.00000e+00
1.80792e+05,0,176,0,1,4.88400e-02,5.18884e+00,5.00000e+00,5.00000e+00
1.80076e+05,0,176,0,1,5.10602e-02,5.19106e+00,5.00000e+00,5.00000e+00
1.79360e+05,0,176,0,1,5.32804e-02,5.19328e+00,5.00000e+00,5.00000e+00
1.78645e+05,0,176,0,1,5.55000e-02,5.19550e+00,5.00000e+00,5.00000e+00
1.77954e+05,0,171,127,1,5.77202e-02,5.19772e+00,5.00000e+00,5.00000e+00
1.77317e+05,0,171,127,1,5.99403e-02,5.19994e+00,5.00000e+00,5.00000e+00
1.76680e+05,0,171,127,1,6.21600e-02,5.20216e+00,5.00000e+00,5.00000e+00
1.76043e+05,0,171,127,1,6.43802e-02,5.20438e+00,5.00000e+00,5.00000e+00
1.75406e+05,0,171,127,1,6.66003e-02,5.20660e+00,5.00000e+00,5.00000e+00
1.74769e+05,0,171,127,1,6.88200e-02,5.20882e+00,5.00000e+00,5.00000e+00
1.74131e+05,0,171,127,1,7.10402e-02,5.21104e+00,5.00000e+00,5.00000e+00
1.73494e+05,0,171,127,1,7.32603e-02,5.21326e+00,5.00000e+00,5.00000e+00
1.72857e+05,0,171,127,1,7.54800e-02,5.21548e+00,5.00000e+00,5.00000e+00
1.72220e+05,0,171,127,1,7.77001e-02,5.21770e+00,5.00000e+00,5.00000e+00
1.71583e+05,0,171,127,1,7.99203e-02,5.21992e+00,5.00000e+00,5.00000e+00
1.70946e+05,0,110,0,1,8.21400e-02,5.22214e+00,5.00000e+00,5.00000e+00
1.70308e+05,0,110,0,1,8.43601e-02,5.22436e+00,5.00000e+00,5.00000e+00
1.69670e+05,0,110,0,1,8.65803e-02,5.22658e+00,5.00000e+00,5.00000e+00
1.69032e+05,0,110,0,1,8.88000e-02,5.22880e+00,5.00000e+00,5.00000e+00
1.68488e+05,0,112,0,1,9.10201e-02,5.23102e+00,5.00000e+00,5.00000e+00
1.67947e+05,0,112,0,1,9.32403e-02,5.23324e+00,5.00000e+00,5.00000e+00
1.67406e+05,0,112,0,1,9.54599e-02,5.23546e+00,5.00000e+00,5.00000e+00
1.66865e+05,0,112,0,1,9.76801e-02,5.23768e+00,5.00000e+00,5.00000e+00
1.66323e+05,0,112,0,1,9.99002e-02,5.23990e+00,5.00000e+00,5.00000e+00
1.65782e+05,0,112,0,1,1.02120e-01,5.24212e+00,5.00000e+00,5.00000e+00
1.65241e+05,0,112,0,1,1.04340e-01,5.24434e+00,5.00000e+00,5.00000e+00
1.64699e+05,0,112,0,1,1.06560e-01,5.24656e+00,5.00000e+00,5.00000e+00
1.64156e+05,0,136,84,1,1.08780e-01,5.24878e+00,5.00000e+00,5.00000e+00
1.63607e+05,0,136,84,1,1.11000e-01,5.25100e+00,5.00000e+00,5.00000e+00
1.63058e+05,0,136,84,1,1.13220e-01,5.25322e+00,5.00000e+00,5.00000e+00
1.62509e+05,0,136,84,1,1.15440e-01,5.25544e+00,5.00000e+00,5.00000e+00
1.61960e+05,0,136,84,1,1.17660e-01,5.25766e+00,5.00000e+00,5.00000e+00
1.61411e+05,0,136,84,1,1.19880e-01,5.25988e+00,5.00000e+00,5.00000e+00
1.60862e+05,0,136,84,1,1.22100e-01,5.26210e+00,5.00000e+00,5.00000e+00
1.60351e+05,0,143,0,1,1.24320e-01,5.26432e+00,5.00000e+00,5.00000e+00
1.59857e+05,0,143,0,1,1.26540e-01,5.26654e+00,5.00000e+00,5.00000e+00
1.59363e+05,0,143,0,1,1.28760e-01,5.26876e+00,5.00000e+00,5.00000e+00
1.58870e+05,0,143,0,1,1.30980e-01,5.27098e+00,5.00000e+00,5.00000e+00
1.58376e+05,0,143,0,1,1.33200e-01,5.27320e+00,5.00000e+00,5.00000e+00
1.57883e+05,0,143,0,1,1.35420e-01,5.27542e+00,5.00000e+00,5.00000e+00
1.57389e+05,0,143,0,1,1.37640e-01,5.27764e+00,5.00000e+00,5.00000e+00
1.56895e+05,0,143,0,1,1.39860e-01,5.27986e+00,5.00000e+00,5.00000e+00
1.56402e+05,0,143,0,1,1.42080e-01,5.28208e+00,5.00000e+00,5.00000e+00
1.55908e+05,0,143,0,1,1.44300e-01,5.28430e+00,5.00000e+00,5.00000e+00
1.55419e+05,0,142,0,1,1.46520e-01,5.28652e+00,5.00000e+00,5.00000e+00
1.54966e+05,0,142,0,1,1.48740e-01,5.28874e+00,5.00000e+00,5.00000e+00
1.54513e+05,0,142,0,1,1.50960e-01,5.29096e+00,5.00000e+00,5.00000e+00
1.54060e+05,0,142,0,1,1.53180e-01,5.29318e+00,5.00000e+00,5.00000e+00
1.53607e+05,0,142,0,1,1.55400e-01,5.29540e+00,5.00000e+00,5.00000e+00
1.53170e+05,0,9,0,1,1.57620e-01,5.29762e+00,5.00000e+00,5.00000e+00
1.52751e+05,0,9,0,1,1.59840e-01,5.29984e+00,5.00000e+00,5.00000e+00
1.52331e+05,0,9,0,1,1.62060e-01,5.30206e+00,5.00000e+00,5.00000e+00
1.51912e+05,0,9,0,1,1.64280e-01,5.30428e+00,5.00000e+00,5.00000e+00
1.51492e+05,0,9,0,1,1.66500e-01,5.30650e+00,5.00000e+00,5.00000e+00
1.51073e+05,0,9,0,1,1.68720e-01,5.30872e+00,5.00000e+00,5.00000e+00
1.50653e+05,0,9,0,1,1.70940e-01,5.31094e+00,5.00000e+00,5.00000e+00
1.50234e+05,0,9,0,1,1.73160e-01,5.31316e+00,5.00000e+00,5.00000e+00
1.49804e+05,0,10,0,1,1.75380e-01,5.31538e+00,5.00000e+00,5.00000e+00
1.49371e+05,0,10,0,1,1.77600e-01,5.31760e+00,5.00000e+00,5.00000e+00
1.48938e+05,0,10,0,1,1.79820e-01,5.31982e+00,5.00000e+00,5.00000e+00
1.48506e+05,0,10,0,1,1.82040e-01,5.32204e+00,5.00000e+00,5.00000e+00
1.48073e+05,0,10,0,1,1.84260e-01,5.32426e+00,5.00000e+00,5.00000e+00
1.47641e+05,0,10,0,1,1.86480e-01,5.32648e+00,5.00000e+00,5.00000e+00
1.47208e+05,0,10,0,1,1.88700e-01,5.32870e+00,5.00000e+00,5.00000e+00
1.46815e+05,0,12,0,1,1.90920e-01,5.33092e+00,5.00000e+00,5.00000e+00
1.46431e+05,0,12,0,1,1.93140e-01,5.33314e+00,5.00000e+00,5.00000e+00
1.46047e+05,0,12,0,1,1.95360e-01,5.33536e+00,5.00000e+00,5.00000e+00
1.45662e+05,0,12,0,1,1.97580e-01,5.33758e+00,5.00000e+00,5.00000e+00
1.45278e+05,0,12,0,1,1.99800e-01,5.33980e+00,5.00000e+00,5.00000e+00
1.44894e+05,0,12,0,1,2.02020e-01,5.34202e+00,5.00000e+00,5.00000e+00
1.44510e+05,0,12,0,1,2.04240e-01,5.34424e+00,5.00000e+00,5.00000e+00
1.44125e+05,0,12,0,1,2.06460e-01,5.34646e+00,5.00000e+00,5.00000e+00
1.43742e+05,0,197,86,1,2.08680e-01,5.34868e+00,5.00000e+00,5.00000e+00
1.43358e+05,0,197,86,1,2.10900e-01,5.35090e+00,5.00000e+00,5.00000e+00
1.42975e+05,0,197,86,1,2.13120e-01,5.35312e+00,5.00000e+00,5.00000e+00
1.42591e+05,0,197,86,1,2.15340e-01,5.35534e+00,5.00000e+00,5.00000e+00
1.42207e+05,0,197,86,1,2.17560e-01,5.35756e+00,5.00000e+00,5.00000e+00
1.41851e+05,0,216,0,1,2.19780e-01,5.35978e+00,5.00000e+00,5.00000e+00
1.41505e+05,0,216,0,1,2.22000e-01,5.36200e+00,5.00000e+00,5.00000e+00
1.41159e+05,0,216,0,1,2.24220e-01,5.36422e+00,5.00000e+00,5.00000e+00
1.40813e+05,0,216,0,1,2.26440e-01,5.36644e+00,5.00000e+00,5.00000e+00
1.40466e+05,0,216,0,1,2.28660e-01,5.36866e+00,5.00000e+00,5.00000e+00
1.40120e+05,0,216,0,1,2.30880e-01,5.37088e+00,5.00000e+00,5.00000e+00
1.39774e+05,0,216,0,1,2.33100e-01,5.37310e+00,5.00000e+00,5.00000e+00
1.39427e+05,0,216,0,1,2.35320e-01,5.37532e+00,5.00000e+00,5.00000e+00
1.39081e+05,0,216,0,1,2.37540e-01,5.37754e+00,5.00000e+00,5.00000e+00
1.38735e+05,0,216,0,1,2.39760e-01,5.37976e+00,5.00000e+00,5.00000e+00
1.38388e+05,0,216,0,1,2.41980e-01,5.38198e+00,5.00000e+00,5.00000e+00
1.38043e+05,0,214,0,1,2.44200e-01,5.38420e+00,5.00000e+00,5.00000e+00
1.37700e+05,0,214,0,1,2.46420e-01,5.38642e+00,5.00000e+00,5.00000e+00
1.37357e+05,0,214,0,1,2.48640e-01,5.38864e+00,5.00000e+00,5.00000e+00
1.37031e+05,0,215,0,1,2.50860e-01,5.39086e+00,5.00000e+00,5.00000e+00
1.36720e+05,0,215,0,1,2.53080e-01,5.39308e+00,5.00000e+00,5.00000e+00
1.36408e+05,0,215,0,1,2.55300e-01,5.39530e+00,5.00000e+00,5.00000e+00
1.36096e+05,0,215,0,1,2.57520e-01,5.39752e+00,5.00000e+00,5.00000e+00
1.35785e+05,0,215,0,1,2.59740e-01,5.39974e+00,5.00000e+00,5.00000e+00
1.35473e+05,0,215,0,1,2.61960e-01,5.40196e+00,5.00000e+00,5.00000e+00
1.35161e+05,0,215,0,1,2.64180e-01,5.40418e+00,5.00000e+00,5.00000e+00
1.34849e+05,0,215,0,1,2.66400e-01,5.40640e+00,5.00000e+00,5.00000e+00
1.34538e+05,0,215,0,1,2.68620e-01,5.40862e+00,5.00000e+00,5.00000e+00
1.34226e+05,0,215,0,1,2.70840e-01,5.41084e+00,5.00000e+00,5.00000e+00
1.33914e+05,0,215,0,1,2.73060e-01,5.41306e+00,5.00000e+00,5.00000e+00
1.33602e+05,0,215,0,1,2.75280e-01,5.41528e+00,5.00000e+00,5.00000e+00
1.33289e+05,0,219,131,1,2.77500e-01,5.41750e+00,5.00000e+00,5.00000e+00
1.32971e+05,0,219,131,1,2.79720e-01,5.41972e+00,5.00000e+00,5.00000e+00
1.32654e+05,0,219,131,1,2.81940e-01,5.42194e+00,5.00000e+00,5.00000e+00
1.32336e+05,0,219,131,1,2.84160e-01,5.42416e+00,5.00000e+00,5.00000e+00
1.32021e+05,0,0,0,1,2.86380e-01,5.42638e+00,5.00000e+00,5.00000e+00
1.31734e+05,0,0,0,1,2.88600e-01,5.42860e+00,5.00000e+00,5.00000e+00
1.31457e+05,0,0,0,1,2.90820e-01,5.43082e+00,5.00000e+00,5.00000e+00
1.31180e+05,0,0,0,1,2.93040e-01,5.43304e+00,5.00000e+00,5.00000e+00
1.30904e+05,0,0,0,1,2.95260e-01,5.43526e+00,5.00000e+00,5.00000e+00
1.30627e+05,0,0,0,1,2.97480e-01,5.43748e+00,5.00000e+00,5.00000e+00
1.30350e+05,0,0,0,1,2.99700e-01,5.43970e+00,5.00000e+00,5.00000e+00
1.30073e+05,0,30,0,1,3.01920e-01,5.44192e+00,5.00000e+00,5.00000e+00
1.29792e+05,0,30,0,1,3.04140e-01,5.44414e+00,5.00000e+00,5.00000e+00
1.29512e+05,0,30,0,1,3.06360e-01,5.44636e+00,5.00000e+00,5.00000e+00
1.29232e+05,0,30,0,1,3.08580e-01,5.44858e+00,5.00000e+00,5.00000e+00
1.28951e+05,0,30,0,1,3.10800e-01,5.45080e+00,5.00000e+00,5.00000e+00
1.28671e+05,0,30,0,1,3.13020e-01,5.45302e+00,5.00000e+00,5.00000e+00
1.28391e+05,0,30,0,1,3.15240e-01,5.45524e+00,5.00000e+00,5.00000e+00
1.28110e+05,0,30,0,1,3.17460e-01,5.45746e+00,5.00000e+00,5.00000e+00
1.27830e+05,0,30,0,1,3.19680e-01,5.45968e+00,5.00000e+00,5.00000e+00
1.27550e+05,0,30,0,1,3.21900e-01,5.46190e+00,5.00000e+00,5.00000e+00
1.27269e+05,0,30,0,1,3.24120e-01,5.46412e+00,5.00000e+00,5.00000e+00
1.26989e+05,0,30,0,1,3.26340e-01,5.46634e+00,5.00000e+00,5.00000e+00
1.26713e+05,0,15,0,1,3.28560e-01,5.46856e+00,5.00000e+00,5.00000e+00
1.26445e+05,0,15,0,1,3.30780e-01,5.47078e+00,5.00000e+00,5.00000e+00
1.26195e+05,0,261,0,1,3.33000e-01,5.47300e+00,5.00000e+00,5.00000e+00
1.25954e+05,0,261,0,1,3.35220e-01,5.47522e+00,5.00000e+00,5.00000e+00
1.25712e+05,0,261,0,1,3.37440e-01,5.47744e+00,5.00000e+00,5.00000e+00
1.25465e+05,0,3879734368,1,1,3.39660e-01,5.47966e+00,5.00000e+00,5.00000e+00
1.25215e+05,0,3879734368,1,1,3.41880e-01,5.48188e+00,5.00000e+00,5.00000e+00
1.24964e+05,0,3879734368,1,1,3.44100e-01,5.48410e+00,5.00000e+00,5.00000e+00
1.24714e+05,0,3879734368,1,1,3.46320e-01,5.48632e+00,5.00000e+00,5.00000e+00
1.24464e+05,0,3879734368,1,1,3.48540e-01,5.48854e+00,5.00000e+00,5.00000e+00
1.24213e+05,0,3879734368,1,1,3.50760e-01,5.49076e+00,5.00000e+00,5.00000e+00
1.23963e+05,0,3879734368,1,1,3.52980e-01,5.49298e+00,5.00000e+00,5.00000e+00
1.23713e+05,0,3879734368,1,1,3.55200e-01,5.49520e+00,5.00000e+00,5.00000e+00
1.23462e+05,0,3879734368,1,1,3.57420e-01,5.49742e+00,5.00000e+00,5.00000e+00
1.23212e+05,0,3879734368,1,1,3.59640e-01,5.49964e+00,5.00000e+00,5.00000e+00
1.22962e+05,0,3879734368,1,1,3.61860e-01,5.50186e+00,5.00000e+00,5.00000e+00
1.22711e+05,0,3879734368,1,1,3.64080e-01,5.50408e+00,5.00000e+00,5.00000e+00
1.22461e+05,0,3879734368,1,1,3.66300e-01,5.50630e+00,5.00000e+00,5.00000e+00
1.22225e+05,0,576,0,1,3.68520e-01,5.50852e+00,5.00000e+00,5.00000e+00
1.22000e+05,0,576,0,1,3.70740e-01,5.51074e+00,5.00000e+00,5.00000e+00
1.21776e+05,0,576,0,1,3.72960e-01,5.51296e+00,5.00000e+00,5.00000e+00
1.21551e+05,0,576,0,1,3.75180e-01,5.51518e+00,5.00000e+00,5.00000e+00
1.21326e+05,0,576,0,1,3.77400e-01,5.51740e+00,5.00000e+00,5.00000e+00
1.21102e+05,0,576,0,1,3.79620e-01,5.51962e+00,5.00000e+00,5.00000e+00
1.20877e+05,0,576,0,1,3.81840e-01,5.52184e+00,5.00000e+00,5.00000e+00
1.20652e+05,0,576,0,1,3.84060e-01,5.52406e+00,5.00000e+00,5.00000e+00
1.20428e+05,0,576,0,1,3.86280e-01,5.52628e+00,5.00000e+00,5.00000e+00
1.20203e+05,0,576,0,1,3.88500e-01,5.52850e+00,5.00000e+00,5.00000e+00
1.19978e+05,0,576,0,1,3.90720e-01,5.53072e+00,5.00000e+00,5.00000e+00
1.19754e+05,0,576,0,1,3.92940e-01,5.53294e+00,5.00000e+00,5.00000e+00
1.19529e+05,0,576,0,1,3.95160e-01,5.53516e+00,5.00000e+00,5.00000e+00
1.19304e+05,0,0,0,1,3.97380e-01,5.53738e+00,5.00000e+00,5.00000e+00
1.19076e+05,0,0,0,1,3.99600e-01,5.53960e+00,5.00000e+00,5.00000e+00
1.18871e+05,0,0,0,1,4.01820e-01,5.54182e+00,5.00000e+00,5.00000e+00
1.18665e+05,0,0,0,1,4.04040e-01,5.54404e+00,5.00000e+00,5.00000e+00
1.18458e+05,0,0,0,1,4.06260e-01,5.54626e+00,5.00000e+00,5.00000e+00
1.18251e+05,0,0,0,1,4.08480e-01,5.54848e+00,5.00000e+00,5.00000e+00
1.18045e+05,0,0,0,1,4.10700e-01,5.55070e+00,5.00000e+00,5.00000e+00
1.17838e+05,0,0,0,1,4.12920e-01,5.55292e+00,5.00000e+00,5.00000e+00
1.17632e+05,0,0,0,1,4.15140e-01,5.55514e+00,5.00000e+00,5.00000e+00
1.17425e+05,0,0,0,1,4.17360e-01,5.55736e+00,5.00000e+00,5.00000e+00
1.17219e+05,0,0,0,1,4.19580e-01,5.55958e+00,5.00000e+00,5.00000e+00
1.17012e+05,0,0,0,1,4.21800e-01,5.56180e+00,5.00000e+00,5.00000e+00
1.16806e+05,0,0,0,1,4.24020e-01,5.56402e+00,5.00000e+00,5.00000e+00
1.16599e+05,0,0,0,1,4.26240e-01,5.56624e+00,5.00000e+00,5.00000e+00
1.16393e+05,0,0,0,1,4.28460e-01,5.56846e+00,5.00000e+00,5.00000e+00
1.16186e+05,0,0,0,1,4.30680e-01,5.57068e+00,5.00000e+00,5.00000e+00
1.15979e+05,0,0,0,1,4.32900e-01,5.57290e+00,5.00000e+00,5.00000e+00
1.15780e+05,0,200,1,1,4.35120e-01,5.57512e+00,5.00000e+00,5.00000e+00
1.15594e+05,0,200,1,1,4.37340e-01,5.57734e+00,5.00000e+00,5.00000e+00
1.15409e+05,0,200,1,1,4.39560e-01,5.57956e+00,5.00000e+00,5.00000e+00
1.15223e+05,0,200,1,1,4.41780e-01,5.58178e+00,5.00000e+00,5.00000e+00
1.15038e+05,0,200,1,1,4.44000e-01,5.58400e+00,5.00000e+00,5.00000e+00
1.14852e+05,0,200,1,1,4.46220e-01,5.58622e+00,5.00000e+00,5.00000e+00
1.14667e+05,0,200,1,1,4.48440e-01,5.58844e+00,5.00000e+00,5.00000e+00
1.14481e+05,0,200,1,1,4.50660e-01,5.59066e+00,5.00000e+00,5.00000e+00
1.14296e+05,0,200,1,1,4.52880e-01,5.59288e+00,5.00000e+00,5.00000e+00
1.14106e+05,0,199,0,1,4.55100e-01,5.59510e+00,5.00000e+00,5.00000e+00
1.13914e+05,0,199,0,1,4.57320e-01,5.59732e+00,5.00000e+00,5.00000e+00
1.13723e+05,0,199,0,1,4.59540e-01,5.59954e+00,5.00000e+00,5.00000e+00
1.13539e+05,0,198,0,1,4.61760e-01,5.60176e+00,5.00000e+00,5.00000e+00
1.13367e+05,0,198,0,1,4.63980e-01,5.60398e+00,5.00000e+00,5.00000e+00
1.13195e+05,0,198,0,1,4.66200e-01,5.60620e+00,5.00000e+00,5.00000e+00
1.13020e+05,0,192,0,1,4.68420e-01,5.60842e+00,5.00000e+00,5.00000e+00
1.12843e+05,0,192,0,1,4.70640e-01,5.61064e+00,5.00000e+00,5.00000e+00
1.12666e+05,0,192,0,1,4.72860e-01,5.61286e+00,5.00000e+00,5.00000e+00
1.12489e+05,0,192,0,1,4.75080e-01,5.61508e+00,5.00000e+00,5.00000e+00
1.12312e+05,0,192,0,1,4.77300e-01,5.61730e+00,5.00000e+00,5.00000e+00
1.12135e+05,0,192,0,1,4.79520e-01,5.61952e+00,5.00000e+00,5.00000e+00
1.11958e+05,0,192,0,1,4.81740e-01,5.62174e+00,5.00000e+00,5.00000e+00
1.11781e+05,0,192,0,1,4.83960e-01,5.62396e+00,5.00000e+00,5.00000e+00
1.11604e+05,0,192,0,1,4.86180e-01,5.62618e+00,5.00000e+00,5.00000e+00
1.11427e+05,0,192,0,1,4.88400e-01,5.62840e+00,5.00000e+00,5.00000e+00
1.11250e+05,0,192,0,1,4.90620e-01,5.63062e+00,5.00000e+00,5.00000e+00
1.11088e+05,0,286,206,1,4.92840e-01,5.63284e+00,5.00000e+00,5.00000e+00
1.10932e+05,0,286,206,1,4.95060e-01,5.63506e+00,5.00000e+00,5.00000e+00
1.10776e+05,0,286,206,1,4.97280e-01,5.63728e+00,5.00000e+00,5.00000e+00
1.10620e+05,0,286,206,1,4.99500e-01,5.63950e+00,5.00000e+00,5.00000e+00
1.10464e+05,0,286,206,1,5.01720e-01,5.64172e+00,5.00000e+00,5.00000e+00
1.10308e+05,0,286,206,1,5.03940e-01,5.64394e+00,5.00000e+00,5.00000e+00
1.10152e+05,0,286,206,1,5.06160e-01,5.64616e+00,5.00000e+00,5.00000e+00
1.09996e+05,0,286,206,1,5.08380e-01,5.64838e+00,5.00000e+00,5.00000e+00
1.09840e+05,0,286,206,1,5.10600e-01,5.65060e+00,5.00000e+00,5.00000e+00
1.09684e+05,0,286,206,1,5.12820e-01,5.65282e+00,5.00000e+00,5.00000e+00
1.09528e+05,0,286,206,1,5.15040e-01,5.65504e+00,5.00000e+00,5.00000e+00
1.09372e+05,0,286,206,1,5.17260e-01,5.65726e+00,5.00000e+00,5.00000e+00
1.09216e+05,0,286,206,1,5.19480e-01,5.65948e+00,5.00000e+00,5.00000e+00
1.09061e+05,0,286,206,1,5.21700e-01,5.66170e+00,5.00000e+00,5.00000e+00
1.08906e+05,0,287,55,1,5.23920e-01,5.66392e+00,5.00000e+00,5.00000e+00
1.08758e+05,0,288,232,1,5.26140e-01,5.66614e+00,5.00000e+00,5.00000e+00
1.08611e+05,0,288,232,1,5.28360e-01,5.66836e+00,5.00000e+00,5.00000e+00
1.08464e+05,0,288,232,1,5.30580e-01,5.67058e+00,5.00000e+00,5.00000e+00
1.08316e+05,0,288,232,1,5.32800e-01,5.67280e+00,5.00000e+00,5.00000e+00
1.08169e+05,0,288,232,1,5.35020e-01,5.67502e+00,5.00000e+00,5.00000e+00
1.08022e+05,0,288,232,1,5.37240e-01,5.67724e+00,5.00000e+00,5.00000e+00
1.07875e+05,0,288,232,1,5.39460e-01,5.67946e+00,5.00000e+00,5.00000e+00
1.07728e+05,0,288,232,1,5.41680e-01,5.68168e+00,5.00000e+00,5.00000e+00
1.07581e+05,0,288,232,1,5.43900e-01,5.68390e+00,5.00000e+00,5.00000e+00
1.07433e+05,0,288,232,1,5.46120e-01,5.68612e+00,5.00000e+00,5.00000e+00
1.07286e+05,0,288,232,1,5.48340e-01,5.68834e+00,5.00000e+00,5.00000e+00
1.07139e+05,0,288,232,1,5.50560e-01,5.69056e+00,5.00000e+00,5.00000e+00
1.06998e+05,0,265,0,1,5.52780e-01,5.69278e+00,5.00000e+00,5.00000e+00
1.06866e+05,0,265,0,1,5.55000e-01,5.69500e+00,5.00000e+00,5.00000e+00
1.06735e+05,0,265,0,1,5.57220e-01,5.69722e+00,5.00000e+00,5.00000e+00
1.06603e+05,0,265,0,1,5.59440e-01,5.69944e+00,5.00000e+00,5.00000e+00
1.06472e+05,0,265,0,1,5.61660e-01,5.70166e+00,5.00000e+00,5.00000e+00
1.06340e+05,0,265,0,1,5.63880e-01,5.70388e+00,5.00000e+00,5.00000e+00
1.06209e+05,0,265,0,1,5.66100e-01,5.70610e+00,5.00000e+00,5.00000e+00
1.06077e+05,0,265,0,1,5.68320e-01,5.70832e+00,5.00000e+00,5.00000e+00
1.05942e+05,0,224,0,1,5.70540e-01,5.71054e+00,5.00000e+00,5.00000e+00
1.05806e+05,0,224,0,1,5.72760e-01,5.71276e+00,5.00000e+00,5.00000e+00
1.05671e+05,0,224,0,1,5.74980e-01,5.71498e+00,5.00000e+00,5.00000e+00
1.05535e+05,0,224,0,1,5.77200e-01,5.71720e+00,5.00000e+00,5.00000e+00
1.05408e+05,0,223,0,1,5.79420e-01,5.71942e+00,5.00000e+00,5.00000e+00
1.05288e+05,0,223,0,1,5.81640e-01,5.72164e+00,5.00000e+00,5.00000e+00
1.05168e+05,0,223,0,1,5.83860e-01,5.72386e+00,5.00000e+00,5.00000e+00
1.05048e+05,0,223,0,1,5.86080e-01,5.72608e+00,5.00000e+00,5.00000e+00
1.04928e+05,0,223,0,1,5.88300e-01,5.72830e+00,5.00000e+00,5.00000e+00
1.04807e+05,0,264,0,1,5.90520e-01,5.73052e+00,5.00000e+00,5.00000e+00
1.04684e+05,0,264,0,1,5.92740e-01,5.73274e+00,5.00000e+00,5.00000e+00
1.04562e+05,0,264,0,1,5.94960e-01,5.73496e+00,5.00000e+00,5.00000e+00
1.04439e+05,0,264,0,1,5.97180e-01,5.73718e+00,5.00000e+00,5.00000e+00
1.04317e+05,0,264,0,1,5.99400e-01,5.73940e+00,5.00000e+00,5.00000e+00
1.04194e+05,0,264,0,1,6.01620e-01,5.74162e+00,5.00000e+00,5.00000e+00
1.04072e+05,0,264,0,1,6.03840e-01,5.74384e+00,5.00000e+00,5.00000e+00
1.03949e+05,0,264,0,1,6.06060e-01,5.74606e+00,5.00000e+00,5.00000e+00
1.03826e+05,0,264,0,1,6.08280e-01,5.74828e+00,5.00000e+00,5.00000e+00
1.03704e+05,0,147,0,1,6.10500e-01,5.75050e+00,5.00000e+00,5.00000e+00
1.03596e+05,0,147,0,1,6.12720e-01,5.75272e+00,5.00000e+00,5.00000e+00
1.03487e+05,0,147,0,1,6.14940e-01,5.75494e+00,5.00000e+00,5.00000e+00
1.03379e+05,0,147,0,1,6.17160e-01,5.75716e+00,5.00000e+00,5.00000e+00
1.03270e+05,0,147,0,1,6.19380e-01,5.75938e+00,5.00000e+00,5.00000e+00
1.03162e+05,0,147,0,1,6.21600e-01,5.76160e+00,5.00000e+00,5.00000e+00
1.03054e+05,0,147,0,1,6.23820e-01,5.76382e+00,5.00000e+00,5.00000e+00
1.02945e+05,0,147,0,1,6.26040e-01,5.76604e+00,5.00000e+00,5.00000e+00
1.02837e+05,0,147,0,1,6.28260e-01,5.76826e+00,5.00000e+00,5.00000e+00
1.02728e+05,0,147,0,1,6.30480e-01,5.77048e+00,5.00000e+00,5.00000e+00
1.02620e+05,0,140,0,1,6.32700e-01,5.77270e+00,5.00000e+00,5.00000e+00
1.02513e+05,0,140,0,1,6.34920e-01,5.77492e+00,5.00000e+00,5.00000e+00
1.02406e+05,0,140,0,1,6.37140e-01,5.77714e+00,5.00000e+00,5.00000e+00
1.02299e+05,0,140,0,1,6.39360e-01,5.77936e+00,5.00000e+00,5.00000e+00
1.02192e+05,0,140,0,1,6.41580e-01,5.78158e+00,5.00000e+00,5.00000e+00
1.02085e+05,0,140,0,1,6.43800e-01,5.78380e+00,5.00000e+00,5.00000e+00
1.01986e+05,0,139,0,1,6.46020e-01,5.78602e+00,5.00000e+00,5.00000e+00
1.01890e+05,0,139,0,1,6.48240e-01,5.78824e+00,5.00000e+00,5.00000e+00
1.01795e+05,0,139,0,1,6.50460e-01,5.79046e+00,5.00000e+00,5.00000e+00
1.01700e+05,0,139,0,1,6.52680e-01,5.79268e+00,5.00000e+00,5.00000e+00
1.01604e+05,0,139,0,1,6.54900e-01,5.79490e+00,5.00000e+00,5.00000e+00
1.01509e+05,0,139,0,1,6.57120e-01,5.79712e+00,5.00000e+00,5.00000e+00
1.01413e+05,0,139,0,1,6.59340e-01,5.79934e+00,5.00000e+00,5.00000e+00
1.01318e+05,0,139,0,1,6.61560e-01,5.80156e+00,5.00000e+00,5.00000e+00
1.01223e+05,0,139,0,1,6.63780e-01,5.80378e+00,5.00000e+00,5.00000e+00
1.01127e+05,0,139,0,1,6.66000e-01,5.80600e+00,5.00000e+00,5.00000e+00
1.01031e+05,0,134,0,1,6.68220e-01,5.80822e+00,5.00000e+00,5.00000e+00
1.00934e+05,0,134,0,1,6.70440e-01,5.81044e+00,5.00000e+00,5.00000e+00
1.00837e+05,0,134,0,1,6.72660e-01,5.81266e+00,5.00000e+00,5.00000e+00
1.00740e+05,0,134,0,1,6.74880e-01,5.81488e+00,5.00000e+00,5.00000e+00
1.00643e+05,0,134,0,1,6.77100e-01,5.81710e+00,5.00000e+00,5.00000e+00
1.00546e+05,0,134,0,1,6.79320e-01,5.81932e+00,5.00000e+00,5.00000e+00
1.00450e+05,0,134,0,1,6.81540e-01,5.82154e+00,5.00000e+00,5.00000e+00
1.00358e+05,0,261,0,1,6.83760e-01,5.82376e+00,5.00000e+00,5.00000e+00
1.00277e+05,0,261,0,1,6.85980e-01,5.82598e+00,5.00000e+00,5.00000e+00
1.00195e+05,0,261,0,1,6.88200e-01,5.82820e+00,5.00000e+00,5.00000e+00
1.00114e+05,0,261,0,1,6.90420e-01,5.83042e+00,5.00000e+00,5.00000e+00
1.00032e+05,0,265,231,1,6.92640e-01,5.83264e+00,5.00000e+00,5.00000e+00
9.99491e+04,0,265,231,1,6.94860e-01,5.83486e+00,5.00000e+00,5.00000e+00
9.98666e+04,0,265,231,1,6.97080e-01,5.83708e+00,5.00000e+00,5.00000e+00
9.97840e+04,0,265,231,1,6.99300e-01,5.83930e+00,5.00000e+00,5.00000e+00
9.97014e+04,0,265,231,1,7.01520e-01,5.84152e+00,5.00000e+00,5.00000e+00
9.96189e+04,0,265,231,1,7.03740e-01,5.84374e+00,5.00000e+00,5.00000e+00
9.95363e+04,0,265,231,1,7.05960e-01,5.84596e+00,5.00000e+00,5.00000e+00
9.94537e+04,0,265,231,1,7.08180e-01,5.84818e+00,5.00000e+00,5.00000e+00
9.93712e+04,0,265,231,1,7.10400e-01,5.85040e+00,5.00000e+00,5.00000e+00
9.92886e+04,0,265,231,1,7.12620e-01,5.85262e+00,5.00000e+00,5.00000e+00
9.92060e+04,0,265,231,1,7.14840e-01,5.85484e+00,5.00000e+00,5.00000e+00
9.91235e+04,0,265,231,1,7.17060e-01,5.85706e+00,5.00000e+00,5.00000e+00
9.90409e+04,0,265,231,1,7.19280e-01,5.85928e+00,5.00000e+00,5.00000e+00
9.89583e+04,0,265,231,1,7.21500e-01,5.86150e+00,5.00000e+00,5.00000e+00
9.88758e+04,0,265,231,1,7.23720e-01,5.86372e+00,5.00000e+00,5.00000e+00
9.87981e+04,0,264,151,1,7.25940e-01,5.86594e+00,5.00000e+00,5.00000e+00
9.87311e+04,0,264,151,1,7.28160e-01,5.86816e+00,5.00000e+00,5.00000e+00
9.86641e+04,0,264,151,1,7.30380e-01,5.87038e+00,5.00000e+00,5.00000e+00
9.85971e+04,0,264,151,1,7.32600e-01,5.87260e+00,5.00000e+00,5.00000e+00
9.85301e+04,0,264,151,1,7.34820e-01,5.87482e+00,5.00000e+00,5.00000e+00
9.84631e+04,0,264,151,1,7.37040e-01,5.87704e+00,5.00000e+00,5.00000e+00
9.83961e+04,0,264,151,1,7.39260e-01,5.87926e+00,5.00000e+00,5.00000e+00
9.83291e+04,0,264,151,1,7.41480e-01,5.88148e+00,5.00000e+00,5.00000e+00
9.82621e+04,0,264,151,1,7.43700e-01,5.88370e+00,5.00000e+00,5.00000e+00
9.81951e+04,0,264,151,1,7.45920e-01,5.88592e+00,5.00000e+00,5.00000e+00
9.81281e+04,0,264,151,1,7.48140e-01,5.88814e+00,5.00000e+00,5.00000e+00
9.80611e+04,0,264,151,1,7.50360e-01,5.89036e+00,5.00000e+00,5.00000e+00
9.79941e+04,0,264,151,1,7.52580e-01,5.89258e+00,5.00000e+00,5.00000e+00
9.79270e+04,0,264,151,1,7.54800e-01,5.89480e+00,5.00000e+00,5.00000e+00
9.78601e+04,0,264,151,1,7.57020e-01,5.89702e+00,5.00000e+00,5.00000e+00
9.77930e+04,0,264,151,1,7.59240e-01,5.89924e+00,5.00000e+00,5.00000e+00
9.77260e+04,0,264,151,1,7.61460e-01,5.90146e+00,5.00000e+00,5.00000e+00
9.76590e+04,0,264,151,1,7.63680e-01,5.90368e+00,5.00000e+00,5.00000e+00
9.75920e+04,0,264,151,1,7.65900e-01,5.90590e+00,5.00000e+00,5.00000e+00
9.75248e+04,0,317,0,1,7.68120e-01,5.90812e+00,5.00000e+00,5.00000e+00
9.74570e+04,0,317,0,1,7.70340e-01,5.91034e+00,5.00000e+00,5.00000e+00
9.73893e+04,0,317,0,1,7.72560e-01,5.91256e+00,5.00000e+00,5.00000e+00
9.73215e+04,0,317,0,1,7.74780e-01,5.91478e+00,5.00000e+00,5.00000e+00
9.72606e+04,0,306,129,1,7.77000e-01,5.91700e+00,5.00000e+00,5.00000e+00
9.72059e+04,0,306,129,1,7.79220e-01,5.91922e+00,5.00000e+00,5.00000e+00
9.71511e+04,0,306,129,1,7.81440e-01,5.92144e+00,5.00000e+00,5.00000e+00
9.70972e+04,0,23,0,1,7.83660e-01,5.92366e+00,5.00000e+00,5.00000e+00
9.70449e+04,0,23,0,1,7.85880e-01,5.92588e+00,5.00000e+00,5.00000e+00
9.69925e+04,0,23,0,1,7.88100e-01,5.92810e+00,5.00000e+00,5.00000e+00
9.69402e+04,0,23,0,1,7.90320e-01,5.93032e+00,5.00000e+00,5.00000e+00
9.68879e+04,0,23,0,1,7.92540e-01,5.93254e+00,5.00000e+00,5.00000e+00
9.68356e+04,0,23,0,1,7.94760e-01,5.93476e+00,5.00000e+00,5.00000e+00
9.67833e+04,0,23,0,1,7.96980e-01,5.93698e+00,5.00000e+00,5.00000e+00
9.67310e+04,0,23,0,1,7.99200e-01,5.93920e+00,5.00000e+00,5.00000e+00
9.66787e+04,0,23,0,1,8.01420e-01,5.94142e+00,5.00000e+00,5.00000e+00
9.66263e+04,0,23,0,1,8.03640e-01,5.94364e+00,5.00000e+00,5.00000e+00
9.65740e+04,0,23,0,1,8.05860e-01,5.94586e+00,5.00000e+00,5.00000e+00
9.65217e+04,0,23,0,1,8.08080e-01,5.94808e+00,5.00000e+00,5.00000e+00
9.64694e+04,0,23,0,1,8.10300e-01,5.95030e+00,5.00000e+00,5.00000e+00
9.64171e+04,0,23,0,1,8.12520e-01,5.95252e+00,5.00000e+00,5.00000e+00
9.63648e+04,0,23,0,1,8.14740e-01,5.95474e+00,5.00000e+00,5.00000e+00
9.63124e+04,0,23,0,1,8.16960e-01,5.95696e+00,5.00000e+00,5.00000e+00
9.62601e+04,0,23,0,1,8.19180e-01,5.95918e+00,5.00000e+00,5.00000e+00
9.62078e+04,0,23,0,1,8.21400e-01,5.96140e+00,5.00000e+00,5.00000e+00
9.61555e+04,0,23,0,1,8.23620e-01,5.96362e+00,5.00000e+00,5.00000e+00
9.61147e+04,0,22,0,1,8.25840e-01,5.96584e+00,5.00000e+00,5.00000e+00
9.60741e+04,0,22,0,1,8.28060e-01,5.96806e+00,5.00000e+00,5.00000e+00
9.60336e+04,0,22,0,1,8.30280e-01,5.97028e+00,5.00000e+00,5.00000e+00
9.59930e+04,0,22,0,1,8.32500e-01,5.97250e+00,5.00000e+00,5.00000e+00
9.59525e+04,0,22,0,1,8.34720e-01,5.97472e+00,5.00000e+00,5.00000e+00
9.59119e+04,0,22,0,1,8.36940e-01,5.97694e+00,5.00000e+00,5.00000e+00
9.58713e+04,0,22,0,1,8.39160e-01,5.97916e+00,5.00000e+00,5.00000e+00
9.58308e+04,0,22,0,1,8.41380e-01,5.98138e+00,5.00000e+00,5.00000e+00
9.57902e+04,0,22,0,1,8.43600e-01,5.98360e+00,5.00000e+00,5.00000e+00
9.57497e+04,0,22,0,1,8.45820e-01,5.98582e+00,5.00000e+00,5.00000e+00
9.57091e+04,0,22,0,1,8.48040e-01,5.98804e+00,5.00000e+00,5.00000e+00
9.56684e+04,0,25,0,1,8.50260e-01,5.99026e+00,5.00000e+00,5.00000e+00
9.56277e+04,0,25,0,1,8.52480e-01,5.99248e+00,5.00000e+00,5.00000e+00
9.55870e+04,0,25,0,1,8.54700e-01,5.99470e+00,5.00000e+00,5.00000e+00
9.55463e+04,0,25,0,1,8.56920e-01,5.99692e+00,5.00000e+00,5.00000e+00
9.55055e+04,0,25,0,1,8.59140e-01,5.99914e+00,5.00000e+00,5.00000e+00
9.54648e+04,0,25,0,1,8.61360e-01,6.00136e+00,5.00000e+00,5.00000e+00
9.54241e+04,0,25,0,1,8.63580e-01,6.00358e+00,5.00000e+00,5.00000e+00
9.53833e+04,0,25,0,1,8.65800e-01,6.00580e+00,5.00000e+00,5.00000e+00
9.53443e+04,0,127,0,1,8.68020e-01,6.00802e+00,5.00000e+00,5.00000e+00
9.53136e+04,0,127,0,1,8.70240e-01,6.01024e+00,5.00000e+00,5.00000e+00
9.52829e+04,0,127,0,1,8.72460e-01,6.01246e+00,5.00000e+00,5.00000e+00
9.52522e+04,0,127,0,1,8.74680e-01,6.01468e+00,5.00000e+00,5.00000e+00
9.52215e+04,0,127,0,1,8.76900e-01,6.01690e+00,5.00000e+00,5.00000e+00
9.51908e+04,0,127,0,1,8.79120e-01,6.01912e+00,5.00000e+00,5.00000e+00
9.51600e+04,0,127,0,1,8.81340e-01,6.02134e+00,5.00000e+00,5.00000e+00
9.51293e+04,0,127,0,1,8.83560e-01,6.02356e+00,5.00000e+00,5.00000e+00
9.50986e+04,0,127,0,1,8.85780e-01,6.02578e+00,5.00000e+00,5.00000e+00
9.50692e+04,0,128,48,1,8.88000e-01,6.02800e+00,5.00000e+00,5.00000e+00
9.50399e+04,0,128,48,1,8.90220e-01,6.03022e+00,5.00000e+00,5.00000e+00
9.50106e+04,0,128,48,1,8.92440e-01,6.03244e+00,5.00000e+00,5.00000e+00
9.49813e+04,0,128,48,1,8.94660e-01,6.03466e+00,5.00000e+00,5.00000e+00
9.49519e+04,0,128,48,1,8.96880e-01,6.03688e+00,5.00000e+00,5.00000e+00
9.49226e+04,0,128,48,1,8.99100e-01,6.03910e+00,5.00000e+00,5.00000e+00
9.48933e+04,0,128,48,1,9.01320e-01,6.04132e+00,5.00000e+00,5.00000e+00
9.48640e+04,0,128,48,1,9.03540e-01,6.04354e+00,5.00000e+00,5.00000e+00
9.48347e+04,0,128,48,1,9.05760e-01,6.04576e+00,5.00000e+00,5.00000e+00
9.48054e+04,0,128,48,1,9.07980e-01,6.04798e+00,5.00000e+00,5.00000e+00
9.47761e+04,0,128,48,1,9.10200e-01,6.05020e+00,5.00000e+00,5.00000e+00
9.47468e+04,0,128,48,1,9.12420e-01,6.05242e+00,5.00000e+00,5.00000e+00
9.47230e+04,0,129,0,1,9.14640e-01,6.05464e+00,5.00000e+00,5.00000e+00
9.47029e+04,0,129,0,1,9.16860e-01,6.05686e+00,5.00000e+00,5.00000e+00
9.46828e+04,0,129,0,1,9.19080e-01,6.05908e+00,5.00000e+00,5.00000e+00
9.46628e+04,0,129,0,1,9.21300e-01,6.06130e+00,5.00000e+00,5.00000e+00
9.46427e+04,0,129,0,1,9.23520e-01,6.06352e+00,5.00000e+00,5.00000e+00
9.46226e+04,0,129,0,1,9.25740e-01,6.06574e+00,5.00000e+00,5.00000e+00
9.46025e+04,0,129,0,1,9.27960e-01,6.06796e+00,5.00000e+00,5.00000e+00
9.45824e+04,0,129,0,1,9.30180e-01,6.07018e+00,5.00000e+00,5.00000e+00
9.45623e+04,0,129,0,1,9.32400e-01,6.07240e+00,5.00000e+00,5.00000e+00
9.45422e+04,0,129,0,1,9.34620e-01,6.07462e+00,5.00000e+00,5.00000e+00
9.45221e+04,0,129,0,1,9.36840e-01,6.07684e+00,5.00000e+00,5.00000e+00
9.45020e+04,0,129,0,1,9.39060e-01,6.07906e+00,5.00000e+00,5.00000e+00
9.44819e+04,0,129,0,1,9.41280e-01,6.08128e+00,5.00000e+00,5.00000e+00
9.44621e+04,0,123,0,1,9.43500e-01,6.08350e+00,5.00000e+00,5.00000e+00
9.44428e+04,0,123,0,1,9.45720e-01,6.08572e+00,5.00000e+00,5.00000e+00
9.44234e+04,0,123,0,1,9.47940e-01,6.08794e+00,5.00000e+00,5.00000e+00
9.44041e+04,0,123,0,1,9.50160e-01,6.09016e+00,5.00000e+00,5.00000e+00
9.43847e+04,0,123,0,1,9.52380e-01,6.09238e+00,5.00000e+00,5.00000e+00
9.43654e+04,0,123,0,1,9.54600e-01,6.09460e+00,5.00000e+00,5.00000e+00
9.43460e+04,0,123,0,1,9.56820e-01,6.09682e+00,5.00000e+00,5.00000e+00
9.43267e+04,0,123,0,1,9.59040e-01,6.09904e+00,5.00000e+00,5.00000e+00
9.43073e+04,0,123,0,1,9.61260e-01,6.10126e+00,5.00000e+00,5.00000e+00
9.42949e+04,0,0,0,1,9.63480e-01,6.10348e+00,5.00000e+00,5.00000e+00
9.42836e+04,0,0,0,1,9.65700e-01,6.10570e+00,5.00000e+00,5.00000e+00
9.42722e+04,0,0,0,1,9.67920e-01,6.10792e+00,5.00000e+00,5.00000e+00
9.42609e+04,0,0,0,1,9.70140e-01,6.11014e+00,5.00000e+00,5.00000e+00
9.42495e+04,0,0,0,1,9.72360e-01,6.11236e+00,5.00000e+00,5.00000e+00
9.42382e+04,0,0,0,1,9.74580e-01,6.11458e+00,5.00000e+00,5.00000e+00
9.42264e+04,0,248,0,1,9.76800e-01,6.11680e+00,5.00000e+00,5.00000e+00
9.42144e+04,0,248,0,1,9.79020e-01,6.11902e+00,5.00000e+00,5.00000e+00
9.42023e+04,0,248,0,1,9.81240e-01,6.12124e+00,5.00000e+00,5.00000e+00
9.41903e+04,0,248,0,1,9.83460e-01,6.12346e+00,5.00000e+00,5.00000e+00
9.41783e+04,0,248,0,1,9.85680e-01,6.12568e+00,5.00000e+00,5.00000e+00
9.41663e+04,0,248,0,1,9.87900e-01,6.12790e+00,5.00000e+00,5.00000e+00
9.41543e+04,0,248,0,1,9.90120e-01,6.13012e+00,5.00000e+00,5.00000e+00
9.41423e+04,0,248,0,1,9.92340e-01,6.13234e+00,5.00000e+00,5.00000e+00
9.41303e+04,0,248,0,1,9.94560e-01,6.13456e+00,5.00000e+00,5.00000e+00
9.41183e+04,0,248,0,1,9.96780e-01,6.13678e+00,5.00000e+00,5.00000e+00
9.41062e+04,0,248,0,1,9.99000e-01,6.13900e+00,5.00000e+00,5.00000e+00
9.40942e+04,0,248,0,1,1.00122e+00,6.14122e+00,5.00000e+00,5.00000e+00
9.40822e+04,0,248,0,1,1.00344e+00,6.14344e+00,5.00000e+00,5.00000e+00
9.40711e+04,0,244,0,1,1.00566e+00,6.14566e+00,5.00000e+00,5.00000e+00
9.40661e+04,0,244,0,1,1.00788e+00,6.14788e+00,5.00000e+00,5.00000e+00
9.40611e+04,0,244,0,1,1.01010e+00,6.15010e+00,5.00000e+00,5.00000e+00
9.40561e+04,0,244,0,1,1.01232e+00,6.15232e+00,5.00000e+00,5.00000e+00
9.40511e+04,0,244,0,1,1.01454e+00,6.15454e+00,5.00000e+00,5.00000e+00
9.40461e+04,0,244,0,1,1.01676e+00,6.15676e+00,5.00000e+00,5.00000e+00
9.40411e+04,0,244,0,1,1.01898e+00,6.15898e+00,5.00000e+00,5.00000e+00
9.40361e+04,0,244,0,1,1.02120e+00,6.16120e+00,5.00000e+00,5.00000e+00
9.40311e+04,0,244,0,1,1.02342e+00,6.16342e+00,5.00000e+00,5.00000e+00
9.40261e+04,0,244,0,1,1.02564e+00,6.16564e+00,5.00000e+00,5.00000e+00
9.40211e+04,0,244,0,1,1.02786e+00,6.16786e+00,5.00000e+00,5.00000e+00
9.40161e+04,0,244,0,1,1.03008e+00,6.17008e+00,5.00000e+00,5.00000e+00
9.40111e+04,0,244,0,1,1.03230e+00,6.17230e+00,5.00000e+00,5.00000e+00
9.40061e+04,0,244,0,1,1.03452e+00,6.17452e+00,5.00000e+00,5.00000e+00
9.40011e+04,0,244,0,1,1.03674e+00,6.17674e+00,5.00000e+00,5.00000e+00
9.39961e+04,0,244,0,1,1.03896e+00,6.17896e+00,5.00000e+00,5.00000e+00
9.39911e+04,0,244,0,1,1.04118e+00,6.18118e+00,5.00000e+00,5.00000e+00
9.39861e+04,0,244,0,1,1.04340e+00,6.18340e+00,5.00000e+00,5.00000e+00
9.39811e+04,0,244,0,1,1.04562e+00,6.18562e+00,5.00000e+00,5.00000e+00
9.39760e+04,0,260,0,1,1.04784e+00,6.18784e+00,5.00000e+00,5.00000e+00
9.39708e+04,0,260,0,1,1.05006e+00,6.19006e+00,5.00000e+00,5.00000e+00
9.39656e+04,0,260,0,1,1.05228e+00,6.19228e+00,5.00000e+00,5.00000e+00
9.39613e+04,0,261,0,1,1.05450e+00,6.19450e+00,5.00000e+00,5.00000e+00
9.39590e+04,0,261,0,1,1.05672e+00,6.19672e+00,5.00000e+00,5.00000e+00
9.39578e+04,0,0,0,1,1.05894e+00,6.19894e+00,5.00000e+00,5.00000e+00
9.39572e+04,0,0,0,1,1.06116e+00,6.20116e+00,5.00000e+00,5.00000e+00
9.39566e+04,0,0,0,1,1.06338e+00,6.20338e+00,5.00000e+00,5.00000e+00
9.39560e+04,0,0,0,1,1.06560e+00,6.20560e+00,5.00000e+00,5.00000e+00
9.39553e+04,0,0,0,1,1.06782e+00,6.20782e+00,5.00000e+00,5.00000e+00
9.39547e+04,0,0,0,1,1.07004e+00,6.21004e+00,5.00000e+00,5.00000e+00
9.39541e+04,0,0,0,1,1.07226e+00,6.21226e+00,5.00000e+00,5.00000e+00
9.39535e+04,0,0,0,1,1.07448e+00,6.21448e+00,5.00000e+00,5.00000e+00
9.39528e+04,0,0,0,1,1.07670e+00,6.21670e+00,5.00000e+00,5.00000e+00
9.39522e+04,0,0,0,1,1.07892e+00,6.21892e+00,5.00000e+00,5.00000e+00
9.39516e+04,0,0,0,1,1.08114e+00,6.22114e+00,5.00000e+00,5.00000e+00
9.39510e+04,0,0,0,1,1.08336e+00,6.22336e+00,5.00000e+00,5.00000e+00
9.39503e+04,0,0,0,1,1.08558e+00,6.22558e+00,5.00000e+00,5.00000e+00
9.39497e+04,0,0,0,1,1.08780e+00,6.22780e+00,5.00000e+00,5.00000e+00
9.39491e+04,0,0,0,1,1.09002e+00,6.23002e+00,5.00000e+00,5.00000e+00
9.39485e+04,0,0,0,1,1.09224e+00,6.23224e+00,5.00000e+00,5.00000e+00
9.39478e+04,0,0,0,1,1.09446e+00,6.23446e+00,5.00000e+00,5.00000e+00
9.39472e+04,0,0,0,1,1.09668e+00,6.23668e+00,5.00000e+00,5.00000e+00
9.39466e+04,0,0,0,1,1.09890e+00,6.23890e+00,5.00000e+00,5.00000e+00
9.39460e+04,0,0,0,1,1.10112e+00,6.24112e+00,5.00000e+00,5.00000e+00
9.39454e+04,0,0,0,1,1.10334e+00,6.24334e+00,5.00000e+00,5.00000e+00
9.39447e+04,0,0,0,1,1.10556e+00,6.24556e+00,5.00000e+00,5.00000e+00
9.39441e+04,0,0,0,1,1.10778e+00,6.24778e+00,5.00000e+00,5.00000e+00
9.39435e+04,0,0,193,1,1.11000e+00,6.25000e+00,5.00000e+00,5.00000e+00

